A General Optimization-based Framework for Global Pose Estimation with Multiple Sensors

Accurate state estimation is a fundamental problem for autonomous robots. To achieve locally accurate and globally drift-free state estimation, multiple sensors with complementary properties are usually fused together. Local sensors (camera, IMU, LiDAR, etc) provide precise pose within a small region, while global sensors (GPS, magnetometer, barometer, etc) supply noisy but globally drift-free localization in a large-scale environment. In this paper, we propose a sensor fusion framework to fuse local states with global sensors, which achieves locally accurate and globally drift-free pose estimation. Local estimations, produced by existing VO/VIO approaches, are fused with global sensors in a pose graph optimization. Within the graph optimization, local estimations are aligned into a global coordinate. Meanwhile, the accumulated drifts are eliminated. We evaluate the performance of our system on public datasets and with real-world experiments. Results are compared against other state-of-the-art algorithms. We highlight that our system is a general framework, which can easily fuse various global sensors in a unified pose graph optimization. Our implementations are open source\footnote{https://github.com/HKUST-Aerial-Robotics/VINS-Fusion}.

==> figure/kitti/gps_0000001597.txt <==
lat:   latitude of the oxts-unit (deg)
lon:   longitude of the oxts-unit (deg)
alt:   altitude of the oxts-unit (m)

48.983164225335
8.3912321894119 
115.77681732178


==> figure/kitti/kitti_gps.csv <==
0,48.98255,8.39037,116.38214
103735808,48.98255,8.39037,116.38300
207337984,48.98256,8.39038,116.38386
311075072,48.98257,8.39038,116.38472
414691584,48.98257,8.39039,116.38557
518430208,48.98258,8.39039,116.38643
622044672,48.98258,8.39040,116.38729
725797632,48.98259,8.39040,116.38815
829419776,48.98260,8.39041,116.38901
933146624,48.98260,8.39041,116.38987
1036909568,48.98261,8.39042,116.39072
1140496896,48.98262,8.39042,116.39158
1244241920,48.98262,8.39043,116.39244
1347979008,48.98263,8.39043,116.39330
1451595776,48.98264,8.39044,116.39416
1555212032,48.98264,8.39044,116.39532
1658959616,48.98265,8.39045,116.39587
1762568960,48.98266,8.39046,116.39642
1866301952,48.98267,8.39046,116.39820
1969922816,48.98267,8.39047,116.40216
2073665536,48.98268,8.39047,116.40875
2177281280,48.98269,8.39048,116.41412
2281017344,48.98269,8.39048,116.41682
2384639232,48.98270,8.39049,116.41846
2488250112,48.98271,8.39050,116.42046
2591987968,48.98272,8.39050,116.42374
2695832064,48.98272,8.39051,116.43170
2799366656,48.98273,8.39051,116.43966
2903083776,48.98274,8.39052,116.44247
3006768384,48.98275,8.39052,116.43976
3110441216,48.98275,8.39053,116.43298
3214057216,48.98276,8.39054,116.42449
3317668864,48.98277,8.39054,116.42024
3421284864,48.98278,8.39055,116.42295
3524924928,48.98278,8.39056,116.42783
3628544768,48.98279,8.39056,116.43147
3732256000,48.98280,8.39057,116.42854
3835870976,48.98281,8.39057,116.41822
3939488256,48.98282,8.39058,116.41158
4043106560,48.98282,8.39059,116.41988
4146887680,48.98283,8.39059,116.45710
4250460416,48.98284,8.39060,116.48271
4354202112,48.98285,8.39061,116.50870
4457939968,48.98286,8.39061,116.52354
4561559040,48.98287,8.39062,116.54068
4665293312,48.98287,8.39063,116.54420
4768911616,48.98288,8.39063,116.54778
4872532224,48.98289,8.39064,116.54446
4976145664,48.98290,8.39064,116.54416
5079909120,48.98291,8.39065,116.55092
5183502848,48.98291,8.39066,116.55693
5287116544,48.98292,8.39066,116.56479
5390861312,48.98293,8.39067,116.56692
5494473472,48.98294,8.39067,116.56477
5598232832,48.98295,8.39068,116.56587
5701828864,48.98295,8.39069,116.57784
5805570560,48.98296,8.39069,116.58568
5909185024,48.98297,8.39070,116.58910
6012920832,48.98298,8.39070,116.58877
6116540928,48.98298,8.39071,116.58699
6220278016,48.98299,8.39072,116.58719
6323894528,48.98300,8.39072,116.58846
6427658496,48.98301,8.39073,116.58541
6531383040,48.98302,8.39073,116.57859
6634991872,48.98302,8.39074,116.56899
6738740736,48.98303,8.39075,116.55528
6842350336,48.98304,8.39075,116.54882
6945963264,48.98305,8.39076,116.55034
7049704704,48.98305,8.39076,116.55959
7153323008,48.98306,8.39077,116.56789
7256933888,48.98307,8.39077,116.56979
7360549120,48.98307,8.39078,116.57258
7464166656,48.98308,8.39078,116.57778
7567785472,48.98309,8.39079,116.58200
7671396352,48.98309,8.39079,116.58379
7775143680,48.98310,8.39080,116.58675
7878754048,48.98311,8.39080,116.58982
7982492672,48.98311,8.39081,116.59410
8086111232,48.98312,8.39081,116.59425
8189849344,48.98313,8.39082,116.59199
8293470464,48.98313,8.39082,116.58856
8397102336,48.98314,8.39082,116.59232
8500846848,48.98314,8.39083,116.60607
8604437504,48.98315,8.39083,116.62715
8708174592,48.98315,8.39084,116.63656
8811794944,48.98316,8.39084,116.64408
8915403264,48.98316,8.39084,116.65367
9019162112,48.98317,8.39085,116.66465
9122889472,48.98317,8.39085,116.67915
9226512384,48.98318,8.39085,116.69378
9330246912,48.98318,8.39086,116.71006
9433985792,48.98319,8.39086,116.72865
9537748480,48.98319,8.39086,116.73460
9641586944,48.98319,8.39087,116.73917
9745341952,48.98320,8.39087,116.74375
9849229312,48.98320,8.39087,116.74705
9953059072,48.98320,8.39088,116.75396
10056930816,48.98321,8.39088,116.75909
10160830720,48.98321,8.39088,116.76286
10264660992,48.98322,8.39089,116.76394
10368666880,48.98322,8.39089,116.76175
10472636160,48.98322,8.39089,116.76151
10576631296,48.98322,8.39090,116.76148
10680620032,48.98323,8.39090,116.75999
10784609280,48.98323,8.39091,116.75490
10888745984,48.98323,8.39091,116.74712
10992716800,48.98323,8.39091,116.73850
11096589824,48.98324,8.39092,116.73209
11200568320,48.98324,8.39092,116.73054
11304313344,48.98324,8.39093,116.72965
11408176384,48.98324,8.39093,116.72469
11511918336,48.98324,8.39094,116.71755
11615534336,48.98324,8.39095,116.70779
11719274240,48.98324,8.39095,116.70149
11822766080,48.98324,8.39096,116.69495
11926378496,48.98324,8.39096,116.68645
12029996032,48.98324,8.39097,116.67767
12133610496,48.98324,8.39097,116.67036
12237104384,48.98324,8.39098,116.66534
12340601344,48.98324,8.39098,116.65984
12444105984,48.98324,8.39099,116.64915
12547671296,48.98324,8.39099,116.64260
12651065088,48.98324,8.39100,116.64159
12754688256,48.98324,8.39100,116.63863
12858061312,48.98324,8.39101,116.63428
12961673984,48.98323,8.39101,116.61118
13065201152,48.98323,8.39102,116.58550
13168769280,48.98323,8.39103,116.57999
13272349952,48.98323,8.39103,116.58916
13375877888,48.98323,8.39104,116.59818
13479501824,48.98323,8.39104,116.60240
13583106048,48.98322,8.39105,116.60188
13686715392,48.98322,8.39106,116.60027
13790340864,48.98322,8.39106,116.59883
13893949696,48.98322,8.39107,116.59579
13997666816,48.98322,8.39108,116.58971
14101303552,48.98321,8.39108,116.58192
14204920832,48.98321,8.39109,116.57730
14308537088,48.98321,8.39110,116.57198
14412272384,48.98321,8.39111,116.56780
14515892224,48.98320,8.39111,116.56254
14619677184,48.98320,8.39112,116.55797
14723264512,48.98320,8.39113,116.55109
14826864384,48.98319,8.39114,116.54469
14930482944,48.98319,8.39115,116.53879
15034096384,48.98319,8.39116,116.53250
15137835520,48.98318,8.39116,116.53226
15241450496,48.98318,8.39117,116.53149
15345075200,48.98318,8.39118,116.52776
15448807680,48.98317,8.39119,116.52291
15552548864,48.98317,8.39120,116.51751
15656166144,48.98317,8.39121,116.51340
15759904000,48.98316,8.39122,116.50607
15863640576,48.98316,8.39123,116.50225
15967385344,48.98316,8.39124,116.50919
16071018240,48.98315,8.39125,116.52158
16174735616,48.98315,8.39126,116.53152
16278450432,48.98315,8.39127,116.54098
16382089984,48.98314,8.39128,116.55287
16485710848,48.98314,8.39129,116.56081
16589328128,48.98314,8.39130,116.56701
16693088256,48.98313,8.39131,116.57558
16796683520,48.98313,8.39132,116.58494
16900425472,48.98313,8.39133,116.59655
17004187904,48.98312,8.39134,116.60742
17107901184,48.98312,8.39135,116.61415
17211646464,48.98312,8.39136,116.61804
17315388672,48.98311,8.39137,116.62238
17419151360,48.98311,8.39138,116.62924
17522868224,48.98310,8.39139,116.63694
17626482688,48.98310,8.39140,116.63992
17730216192,48.98310,8.39141,116.64240
17833837312,48.98309,8.39142,116.64547
17937455360,48.98309,8.39143,116.64713
18041195008,48.98309,8.39143,116.64885
18144824320,48.98308,8.39144,116.65224
18248546304,48.98308,8.39145,116.65713
18352165888,48.98307,8.39146,116.66143
18455930880,48.98307,8.39147,116.66727
18559574528,48.98307,8.39148,116.67403
18663260160,48.98306,8.39148,116.68418
18766878208,48.98306,8.39149,116.68965
18870493952,48.98305,8.39150,116.69308
18974110720,48.98305,8.39151,116.69570
19077724928,48.98305,8.39151,116.69668
19181414656,48.98304,8.39152,116.69697
19285024000,48.98304,8.39153,116.69756
19388680192,48.98304,8.39154,116.69868
19492243968,48.98303,8.39154,116.70083
19595803648,48.98303,8.39155,116.70419
19699414784,48.98303,8.39155,116.70856
19802907392,48.98302,8.39156,116.71162
19906522880,48.98302,8.39157,116.71712
20010015232,48.98302,8.39157,116.72217
20113500416,48.98302,8.39158,116.72725
20217139456,48.98301,8.39159,116.73383
20320611584,48.98301,8.39159,116.74277
20424098048,48.98301,8.39160,116.75462
20527467008,48.98301,8.39160,116.76592
20630958336,48.98301,8.39161,116.77619
20734443520,48.98301,8.39162,116.78697
20837960448,48.98300,8.39162,116.79047
20941510144,48.98300,8.39163,116.79369
21045023488,48.98300,8.39164,116.79461
21148367616,48.98300,8.39164,116.79507
21251898112,48.98300,8.39165,116.79361
21355441152,48.98300,8.39165,116.79360
21459001600,48.98300,8.39166,116.79659
21562720768,48.98300,8.39167,116.80566
21666360576,48.98301,8.39167,116.81875
21770101760,48.98301,8.39168,116.83475
21873945088,48.98301,8.39168,116.84924
21977707264,48.98301,8.39169,116.85945
22081444352,48.98301,8.39169,116.86956
22185310464,48.98301,8.39170,116.87418
22289174784,48.98302,8.39170,116.87005
22393171712,48.98302,8.39171,116.85759
22497156608,48.98302,8.39171,116.84676
22601291264,48.98303,8.39172,116.84220
22705509632,48.98303,8.39172,116.84213
22809643776,48.98303,8.39173,116.83333
22913664256,48.98304,8.39173,116.81718
23017606912,48.98304,8.39174,116.80758
23121721856,48.98304,8.39174,116.80005
23225714176,48.98305,8.39175,116.79995
23329703936,48.98305,8.39175,116.79784
23433595648,48.98305,8.39176,116.78774
23537560576,48.98306,8.39176,116.78053
23641429248,48.98306,8.39177,116.78237
23745189888,48.98306,8.39177,116.78945
23848988416,48.98307,8.39178,116.79811
23952649216,48.98307,8.39179,116.80766
24056418048,48.98308,8.39179,116.81271
24160006912,48.98308,8.39180,116.81068
24263955200,48.98309,8.39181,116.80508
24367266048,48.98309,8.39181,116.79729
24471003392,48.98309,8.39182,116.78765
24574560000,48.98310,8.39183,116.78030
24678104320,48.98310,8.39183,116.78391
24781826304,48.98311,8.39184,116.79671
24885473536,48.98311,8.39185,116.80709
24989127168,48.98312,8.39185,116.80527
25092666624,48.98312,8.39186,116.79569
25196321024,48.98313,8.39187,116.78689
25299895296,48.98313,8.39188,116.78290
25403639808,48.98314,8.39188,116.78741
25507254528,48.98314,8.39189,116.79473
25610877184,48.98315,8.39190,116.80222
25714631936,48.98315,8.39191,116.80540
25818221568,48.98316,8.39191,116.80682
25921982976,48.98316,8.39192,116.80853
26025683456,48.98317,8.39193,116.80583
26129229824,48.98317,8.39194,116.80121
26232991488,48.98318,8.39195,116.79613
26336549120,48.98319,8.39195,116.79768
26440343808,48.98319,8.39196,116.80405
26544052736,48.98320,8.39197,116.80654
26647670016,48.98320,8.39198,116.80215
26751261696,48.98321,8.39199,116.79530
26854884608,48.98321,8.39199,116.79385
26958495488,48.98322,8.39200,116.79387
27062234112,48.98323,8.39201,116.79118
27165871872,48.98323,8.39202,116.79131
27269465600,48.98324,8.39203,116.79594
27373231872,48.98324,8.39204,116.79835
27476868608,48.98325,8.39204,116.79706
27580437504,48.98325,8.39205,116.79940
27684073472,48.98326,8.39206,116.81792
27787704576,48.98326,8.39207,116.84970
27891282432,48.98327,8.39208,116.87904
27995096576,48.98327,8.39208,116.86387
28098652928,48.98328,8.39209,116.83114
28202277888,48.98329,8.39210,116.80628
28305871360,48.98329,8.39211,116.80837
28409632768,48.98330,8.39212,116.81162
28513228288,48.98330,8.39212,116.79867
28616843008,48.98331,8.39213,116.78219
28722280448,48.98331,8.39214,116.77764
28824223232,48.98332,8.39215,116.76705
28927942144,48.98332,8.39215,116.76792
29031560704,48.98333,8.39216,116.77143
29135302656,48.98333,8.39217,116.77103
29238912512,48.98334,8.39218,116.76662
29342531072,48.98334,8.39219,116.75948
29446144768,48.98335,8.39219,116.75860
29549758464,48.98335,8.39220,116.76534
29653423872,48.98336,8.39221,116.77766
29757122560,48.98337,8.39221,116.78034
29860881664,48.98337,8.39222,116.77306
29964619008,48.98338,8.39223,116.75846
30068211200,48.98338,8.39224,116.73892
30171997952,48.98339,8.39224,116.72118
30275697664,48.98339,8.39225,116.71943
30379313664,48.98340,8.39226,116.72466
30483052032,48.98341,8.39226,116.72113
30586668800,48.98341,8.39227,116.71192
30690403840,48.98342,8.39228,116.70292
30794046976,48.98342,8.39228,116.70049
30897639168,48.98343,8.39229,116.70095
31001375488,48.98343,8.39230,116.70393
31105011968,48.98344,8.39230,116.70361
31208609792,48.98345,8.39231,116.69913
31312354048,48.98345,8.39232,116.69315
31416204032,48.98346,8.39232,116.68335
31520062208,48.98346,8.39233,116.67059
31623420416,48.98347,8.39234,116.65823
31726944512,48.98348,8.39234,116.65519
31830693632,48.98348,8.39235,116.65302
31934295808,48.98349,8.39235,116.65144
32038035456,48.98350,8.39236,116.63749
32141645568,48.98350,8.39237,116.61682
32245262592,48.98351,8.39237,116.59281
32348876544,48.98351,8.39238,116.57947
32452660224,48.98352,8.39238,116.57413
32556238080,48.98353,8.39239,116.56830
32659979008,48.98353,8.39240,116.55692
32763728896,48.98354,8.39240,116.54597
32867472128,48.98355,8.39241,116.53068
32971198720,48.98355,8.39241,116.50770
33074832896,48.98356,8.39242,116.49651
33178564608,48.98357,8.39243,116.49601
33282313728,48.98357,8.39243,116.49898
33386032384,48.98358,8.39244,116.49954
33489775360,48.98359,8.39244,116.48399
33593558016,48.98359,8.39245,116.45650
33697133824,48.98360,8.39245,116.43378
33800872448,48.98361,8.39246,116.42278
33904614656,48.98361,8.39246,116.42648
34008348416,48.98362,8.39247,116.43087
34112091648,48.98363,8.39247,116.43477
34215835904,48.98363,8.39248,116.43105
34319571968,48.98364,8.39249,116.42162
34423337216,48.98365,8.39249,116.40986
34526936832,48.98365,8.39250,116.41019
34630672128,48.98366,8.39250,116.41892
34734298368,48.98367,8.39251,116.43535
34837901056,48.98367,8.39251,116.44415
34941517824,48.98368,8.39252,116.43954
35045260800,48.98369,8.39252,116.43066
35148872960,48.98369,8.39253,116.42677
35252510464,48.98370,8.39253,116.43299
35356227840,48.98371,8.39254,116.43815
35459849472,48.98371,8.39254,116.43775
35563624448,48.98372,8.39255,116.43407
35667203072,48.98373,8.39255,116.43130
35770941440,48.98373,8.39256,116.42038
35874680832,48.98374,8.39256,116.41324
35978304256,48.98375,8.39257,116.40636
36082079744,48.98375,8.39257,116.39948
36185781248,48.98376,8.39258,116.39261
36289497856,48.98376,8.39258,116.38573
36393219584,48.98377,8.39259,116.37885
36496877568,48.98378,8.39259,116.37198
36600490240,48.98378,8.39259,116.36510
36704356096,48.98379,8.39260,116.35822
36807990016,48.98379,8.39260,116.35135
36911767296,48.98380,8.39261,116.34447
37015476992,48.98380,8.39261,116.33759
37119060736,48.98381,8.39262,116.33072
37222807552,48.98382,8.39262,116.32384
37326425344,48.98382,8.39263,116.31696
37430160384,48.98383,8.39263,116.31008
37533778176,48.98383,8.39263,116.30321
37637389568,48.98384,8.39264,116.30390
37741029376,48.98384,8.39264,116.31371
37844748288,48.98385,8.39265,116.32928
37948363264,48.98385,8.39265,116.33743
38052314624,48.98386,8.39266,116.34011
38155721728,48.98386,8.39266,116.33783
38259672576,48.98387,8.39266,116.33296
38362943744,48.98387,8.39267,116.33135
38466568448,48.98388,8.39267,116.32664
38570225664,48.98388,8.39268,116.31277
38673806080,48.98389,8.39268,116.29739
38777462016,48.98389,8.39269,116.28708
38881056768,48.98390,8.39269,116.27891
38984723712,48.98390,8.39270,116.27802
39088295680,48.98391,8.39270,116.28960
39192020736,48.98391,8.39271,116.30698
39295724800,48.98392,8.39271,116.31316
39399323648,48.98392,8.39272,116.29781
39502981888,48.98393,8.39272,116.28445
39606728448,48.98393,8.39272,116.28345
39710391552,48.98394,8.39273,116.28468
39814160896,48.98394,8.39273,116.29388
39917807616,48.98395,8.39274,116.30327
40021438208,48.98396,8.39274,116.32156
40125180928,48.98396,8.39275,116.33040
40228961024,48.98397,8.39275,116.33620
40332558080,48.98397,8.39276,116.34180
40436274688,48.98398,8.39276,116.35257
40540001280,48.98398,8.39277,116.35841
40643621376,48.98399,8.39277,116.36608
40747353600,48.98399,8.39278,116.36461
40850976256,48.98400,8.39278,116.35921
40954724608,48.98400,8.39279,116.34937
41058452992,48.98401,8.39279,116.34684
41162092800,48.98401,8.39279,116.35381
41265813248,48.98402,8.39280,116.36745
41370355200,48.98402,8.39280,116.38600
41473271040,48.98403,8.39281,116.39286
41576785664,48.98403,8.39281,116.39684
41680524288,48.98404,8.39282,116.39560
41784256768,48.98404,8.39282,116.39144
41887675648,48.98405,8.39282,116.38350
41991400448,48.98405,8.39283,116.37247
42094801664,48.98405,8.39283,116.36012
42198261504,48.98406,8.39283,116.34623
42301838592,48.98406,8.39284,116.33684
42405334272,48.98407,8.39284,116.33118
42508846336,48.98407,8.39284,116.32673
42612351744,48.98408,8.39284,116.32417
42715820800,48.98408,8.39285,116.31777
42819315712,48.98408,8.39285,116.30982
42922651904,48.98409,8.39285,116.29993
43026190592,48.98409,8.39285,116.29256
43129645312,48.98410,8.39285,116.28963
43233028608,48.98410,8.39285,116.29321
43336524544,48.98410,8.39285,116.29747
43440047360,48.98411,8.39285,116.29852
43543497984,48.98411,8.39285,116.29812
43647148032,48.98411,8.39285,116.30178
43750709760,48.98412,8.39285,116.31001
43854354176,48.98412,8.39285,116.31370
43957964288,48.98412,8.39285,116.31188
44061678592,48.98413,8.39285,116.30637
44165415680,48.98413,8.39284,116.30094
44268907520,48.98413,8.39284,116.29064
44372737024,48.98414,8.39284,116.27038
44476268544,48.98414,8.39284,116.24793
44580028160,48.98414,8.39283,116.22134
44683752960,48.98415,8.39283,116.20235
44787489536,48.98415,8.39283,116.18958
44891356160,48.98415,8.39282,116.17831
44995094784,48.98415,8.39282,116.16496
45098960640,48.98416,8.39281,116.15239
45203356672,48.98416,8.39281,116.13856
45306927616,48.98416,8.39280,116.12062
45410684672,48.98417,8.39279,116.10222
45514852352,48.98417,8.39279,116.08978
45618562048,48.98417,8.39278,116.07928
45722539264,48.98417,8.39278,116.06812
45826514688,48.98417,8.39277,116.05675
45930508544,48.98418,8.39276,116.04397
46034566144,48.98418,8.39276,116.03482
46138417664,48.98418,8.39275,116.02757
46242416896,48.98419,8.39274,116.01852
46346348800,48.98419,8.39273,116.01080
46450211584,48.98419,8.39272,116.00156
46554102528,48.98419,8.39272,115.98648
46657810432,48.98420,8.39271,115.96009
46761682432,48.98420,8.39270,115.93035
46865421824,48.98420,8.39269,115.90839
46969175808,48.98420,8.39268,115.88775
47072901888,48.98421,8.39267,115.87342
47176647168,48.98421,8.39266,115.86766
47280387328,48.98421,8.39265,115.86835
47384124928,48.98422,8.39264,115.86615
47487743488,48.98422,8.39263,115.86542
47591506432,48.98422,8.39262,115.86573
47695094272,48.98423,8.39261,115.86744
47798714880,48.98423,8.39260,115.86102
47902329088,48.98424,8.39259,115.85273
48006070784,48.98424,8.39258,115.84359
48109684992,48.98424,8.39257,115.83806
48213880832,48.98425,8.39256,115.83969
48316913664,48.98425,8.39255,115.84268
48420530432,48.98425,8.39253,115.83924
48524143616,48.98426,8.39252,115.81432
48627778560,48.98426,8.39251,115.78828
48731400704,48.98426,8.39250,115.76451
48835355392,48.98427,8.39249,115.74249
48938731008,48.98427,8.39248,115.72062
49042592768,48.98428,8.39247,115.69691
49146089984,48.98428,8.39246,115.67728
49249830400,48.98428,8.39245,115.66493
49353848320,48.98429,8.39244,115.65751
49457610496,48.98429,8.39243,115.65853
49560951808,48.98429,8.39242,115.66603
49664692224,48.98430,8.39241,115.66213
49768336896,48.98430,8.39240,115.66156
49872030976,48.98430,8.39239,115.66348
49975755264,48.98431,8.39238,115.65766
50079370752,48.98431,8.39237,115.65133
50183132416,48.98432,8.39236,115.65728
50286730240,48.98432,8.39235,115.66093
50390364928,48.98432,8.39234,115.67282
50494103808,48.98433,8.39233,115.68427
50597701632,48.98433,8.39232,115.69365
50701312256,48.98433,8.39231,115.70155
50805054464,48.98434,8.39230,115.70602
50908671488,48.98434,8.39229,115.71324
51012410368,48.98434,8.39228,115.71890
51116027136,48.98435,8.39227,115.72462
51219641600,48.98435,8.39226,115.72454
51323384832,48.98435,8.39225,115.73073
51427122688,48.98436,8.39224,115.73844
51530757632,48.98436,8.39223,115.74480
51634353920,48.98436,8.39222,115.75171
51738095360,48.98437,8.39221,115.75571
51841860608,48.98437,8.39220,115.76079
51945448704,48.98437,8.39219,115.76568
52049189888,48.98437,8.39218,115.78045
52152936192,48.98438,8.39217,115.79218
52256545536,48.98438,8.39216,115.80308
52360309248,48.98438,8.39215,115.80891
52463926272,48.98438,8.39215,115.81911
52567645696,48.98439,8.39214,115.82713
52671385856,48.98439,8.39213,115.83734
52775004416,48.98439,8.39212,115.84106
52878635008,48.98439,8.39211,115.84516
52982356224,48.98440,8.39211,115.84641
53085970176,48.98440,8.39210,115.84824
53189584384,48.98440,8.39209,115.85168
53293221888,48.98440,8.39208,115.85503
53396943104,48.98441,8.39208,115.85795
53500559104,48.98441,8.39207,115.86140
53604327936,48.98441,8.39207,115.86962
53707913728,48.98441,8.39206,115.87442
53811530496,48.98441,8.39205,115.87892
53915142656,48.98442,8.39205,115.88017
54018905856,48.98442,8.39204,115.88318
54122505216,48.98442,8.39204,115.88902
54226139392,48.98442,8.39203,115.89447
54329880320,48.98442,8.39203,115.89661
54433600256,48.98443,8.39202,115.89729
54537214976,48.98443,8.39202,115.90128
54640832512,48.98443,8.39201,115.90144
54744459520,48.98443,8.39201,115.90423
54848062976,48.98443,8.39201,115.90661
54951696896,48.98443,8.39200,115.91375
55055428352,48.98443,8.39200,115.91756
55159029504,48.98444,8.39200,115.92162
55262647552,48.98444,8.39200,115.92355
55366390272,48.98444,8.39199,115.92448
55470019328,48.98444,8.39199,115.92603
55573745408,48.98444,8.39199,115.93063
55677355264,48.98444,8.39199,115.93373
55780973056,48.98444,8.39199,115.93320
55884589824,48.98444,8.39199,115.93683
55988347136,48.98444,8.39199,115.94127
56091960576,48.98444,8.39199,115.94693
56195599872,48.98444,8.39199,115.95071
56299198208,48.98444,8.39199,115.95403
56402793728,48.98444,8.39199,115.95537
56506446336,48.98444,8.39199,115.95495
56610044160,48.98444,8.39199,115.95424
56713642240,48.98444,8.39199,115.95399
56817260544,48.98444,8.39199,115.95410
56920997120,48.98444,8.39199,115.95355
57024633600,48.98444,8.39199,115.95469
57128226304,48.98444,8.39199,115.95573
57231974400,48.98444,8.39199,115.95701
57335740928,48.98444,8.39199,115.95284
57439327488,48.98444,8.39199,115.94836
57542963968,48.98444,8.39199,115.94443
57646565376,48.98444,8.39199,115.94423
57750390528,48.98444,8.39199,115.94353
57853966336,48.98444,8.39199,115.94305
57957679616,48.98444,8.39198,115.94077
58061267456,48.98444,8.39198,115.93966
58164904960,48.98444,8.39198,115.93843
58268623104,48.98444,8.39198,115.93996
58372238080,48.98444,8.39198,115.94221
58475979264,48.98444,8.39198,115.94394
58579593728,48.98444,8.39198,115.94561
58683351552,48.98445,8.39197,115.94566
58786951936,48.98445,8.39197,115.94366
58890708992,48.98445,8.39197,115.94057
58994307328,48.98445,8.39197,115.94225
59098076928,48.98445,8.39196,115.95207
59201785088,48.98445,8.39196,115.96089
59305416960,48.98445,8.39196,115.95973
59409140736,48.98445,8.39196,115.96214
59513096448,48.98446,8.39195,115.96385
59616747008,48.98446,8.39195,115.96773
59720504832,48.98446,8.39195,115.97506
59824233216,48.98446,8.39194,115.98313
59928101888,48.98446,8.39194,115.98843
60032117248,48.98447,8.39194,115.99004
60135783168,48.98447,8.39194,115.98981
60239773952,48.98447,8.39193,115.99118
60343304448,48.98448,8.39193,115.99538
60447193088,48.98448,8.39193,115.99757
60550999296,48.98448,8.39193,115.99119
60654776576,48.98448,8.39192,115.97746
60758610944,48.98449,8.39192,115.96281
60862279168,48.98449,8.39192,115.95641
60965996032,48.98450,8.39192,115.95565
61069628672,48.98450,8.39192,115.95924
61173271552,48.98450,8.39192,115.96464
61276846336,48.98451,8.39192,115.96713
61380462080,48.98451,8.39192,115.96512
61483952640,48.98452,8.39192,115.95699
61587565056,48.98452,8.39192,115.95279
61691056384,48.98453,8.39193,115.95647
61794548992,48.98453,8.39193,115.96113
61897904128,48.98454,8.39193,115.96474
62002744064,48.98454,8.39194,115.96659
62104793344,48.98455,8.39194,115.96579
62208133888,48.98455,8.39194,115.96545
62311504896,48.98456,8.39195,115.96373
62414862848,48.98456,8.39195,115.95963
62518232576,48.98457,8.39196,115.95428
62621737984,48.98457,8.39196,115.95001
62725221376,48.98458,8.39196,115.94706
62828703488,48.98459,8.39197,115.94505
62932196096,48.98459,8.39197,115.94385
63035808256,48.98460,8.39198,115.94094
63139423744,48.98460,8.39198,115.93648
63242920192,48.98461,8.39199,115.92728
63346531072,48.98462,8.39199,115.91441
63450145280,48.98462,8.39200,115.89493
63553888256,48.98463,8.39201,115.87630
63657501184,48.98464,8.39201,115.86138
63761246208,48.98464,8.39202,115.85500
63864987648,48.98465,8.39202,115.85554
63968619264,48.98466,8.39203,115.86040
64072221696,48.98466,8.39203,115.85692
64175974912,48.98467,8.39204,115.84412
64279620352,48.98468,8.39205,115.82017
64383183872,48.98469,8.39205,115.80062
64486926336,48.98469,8.39206,115.78989
64590706688,48.98470,8.39207,115.78829
64694303232,48.98471,8.39207,115.79073
64797937152,48.98472,8.39208,115.79688
64901639936,48.98472,8.39208,115.79978
65005338624,48.98473,8.39209,115.79832
65108992000,48.98474,8.39210,115.78582
65212826112,48.98475,8.39210,115.77408
65316223488,48.98476,8.39211,115.76387
65419846144,48.98476,8.39212,115.76038
65523614976,48.98477,8.39212,115.75903
65627107584,48.98478,8.39213,115.75697
65730787840,48.98479,8.39214,115.75677
65834431744,48.98480,8.39214,115.75215
65938040576,48.98481,8.39215,115.73871
66041658368,48.98481,8.39216,115.73591
66145272832,48.98482,8.39216,115.74219
66248936448,48.98483,8.39217,115.75005
66352631040,48.98484,8.39218,115.75635
66456244992,48.98485,8.39219,115.76294
66559857920,48.98486,8.39219,115.76573
66663594496,48.98486,8.39220,115.76208
66767236608,48.98487,8.39221,115.75398
66870955520,48.98488,8.39221,115.74763
66974569728,48.98489,8.39222,115.74230
67078310656,48.98490,8.39223,115.73849
67181927424,48.98491,8.39223,115.73994
67285668608,48.98491,8.39224,115.74639
67389284352,48.98492,8.39225,115.75678
67492967680,48.98493,8.39225,115.76434
67596633600,48.98494,8.39226,115.76688
67700272896,48.98495,8.39227,115.76733
67803899392,48.98496,8.39227,115.76427
67907590400,48.98496,8.39228,115.75154
68011292672,48.98497,8.39228,115.73510
68114968832,48.98498,8.39229,115.71951
68218644992,48.98499,8.39230,115.71011
68322217728,48.98500,8.39230,115.70850
68425939712,48.98500,8.39231,115.70435
68529588992,48.98501,8.39232,115.70496
68633165824,48.98502,8.39232,115.70820
68736910080,48.98503,8.39233,115.70918
68840527360,48.98504,8.39234,115.70639
68944266752,48.98505,8.39234,115.70129
69047886592,48.98505,8.39235,115.69609
69151623424,48.98506,8.39236,115.69221
69255321856,48.98507,8.39236,115.68764
69358997760,48.98508,8.39237,115.68717
69462643200,48.98509,8.39238,115.68513
69566331648,48.98510,8.39238,115.68596
69669946368,48.98510,8.39239,115.67847
69773708288,48.98511,8.39240,115.67776
69877303040,48.98512,8.39240,115.68716
69980931840,48.98513,8.39241,115.70164
70084660224,48.98514,8.39242,115.70967
70188398848,48.98515,8.39242,115.71543
70292034560,48.98516,8.39243,115.71866
70395630848,48.98516,8.39244,115.72039
70499373312,48.98517,8.39245,115.72021
70602989824,48.98518,8.39245,115.71873
70706607872,48.98519,8.39246,115.72048
70810365184,48.98520,8.39247,115.72423
70913962496,48.98521,8.39247,115.72952
71017596416,48.98522,8.39248,115.73438
71121196544,48.98522,8.39249,115.73866
71224815104,48.98523,8.39249,115.73487
71328427008,48.98524,8.39250,115.72890
71432163584,48.98525,8.39251,115.72813
71535848960,48.98526,8.39251,115.73514
71639400448,48.98527,8.39252,115.74488
71743008000,48.98527,8.39252,115.75085
71846653696,48.98528,8.39253,115.75560
71950249216,48.98529,8.39254,115.75477
72053919488,48.98530,8.39254,115.75288
72157494528,48.98531,8.39255,115.74780
72261237504,48.98531,8.39256,115.74307
72364833024,48.98532,8.39256,115.74003
72468448512,48.98533,8.39257,115.73824
72572064000,48.98534,8.39257,115.73962
72675719424,48.98534,8.39258,115.74154
72779442432,48.98535,8.39259,115.73889
72883036416,48.98536,8.39259,115.73351
72986774016,48.98537,8.39260,115.72709
73090511104,48.98537,8.39260,115.72662
73194192640,48.98538,8.39261,115.72796
73297873664,48.98539,8.39261,115.73236
73401488384,48.98539,8.39262,115.73757
73505106688,48.98540,8.39262,115.74561
73608898560,48.98541,8.39263,115.75877
73712556288,48.98541,8.39263,115.76354
73816144896,48.98542,8.39264,115.76935
73919836672,48.98542,8.39264,115.77256
74023433216,48.98543,8.39265,115.77509
74127170816,48.98543,8.39265,115.77724
74230881536,48.98544,8.39265,115.77826
74334397696,48.98544,8.39266,115.78158
74438034688,48.98545,8.39266,115.78750
74541654272,48.98545,8.39266,115.80070
74645264896,48.98546,8.39267,115.81065
74748861696,48.98546,8.39267,115.81491
74852536576,48.98546,8.39267,115.81474
74955963136,48.98547,8.39268,115.81951
75059608832,48.98547,8.39268,115.82539
75163075072,48.98548,8.39268,115.83224
75266646528,48.98548,8.39269,115.84192
75370053888,48.98548,8.39269,115.85081
75473544704,48.98549,8.39269,115.86098
75577070336,48.98549,8.39269,115.87086
75680404992,48.98549,8.39269,115.88320
75783766016,48.98550,8.39270,115.89517
75887279360,48.98550,8.39270,115.90813
75990618880,48.98550,8.39270,115.91663
76094112768,48.98551,8.39270,115.92633
76197598720,48.98551,8.39270,115.93615
76300966400,48.98551,8.39270,115.94405
76404457472,48.98552,8.39270,115.95229
76507947264,48.98552,8.39270,115.95390
76611340288,48.98553,8.39270,115.95286
76714818048,48.98553,8.39270,115.95000
76818440960,48.98553,8.39270,115.94881
76921986304,48.98554,8.39270,115.95108
77025531136,48.98554,8.39270,115.94094
77129016320,48.98555,8.39269,115.93044
77232631296,48.98555,8.39269,115.91955
77336250368,48.98555,8.39269,115.91254
77439863040,48.98556,8.39268,115.90961
77543571968,48.98556,8.39268,115.90654
77647090944,48.98556,8.39268,115.90345
77750835968,48.98557,8.39267,115.90730
77854701824,48.98557,8.39267,115.91698
77958589184,48.98557,8.39266,115.93035
78062557952,48.98558,8.39265,115.93591
78166566144,48.98558,8.39265,115.93850
78270663168,48.98558,8.39264,115.94304
78374794496,48.98558,8.39263,115.94795
78479014400,48.98559,8.39262,115.95312
78583148800,48.98559,8.39262,115.95213
78687371264,48.98559,8.39261,115.93758
78791490816,48.98559,8.39260,115.92101
78895606016,48.98560,8.39259,115.91949
78999745536,48.98560,8.39258,115.93427
79103609600,48.98560,8.39258,115.95699
79207547136,48.98560,8.39257,115.97114
79311376384,48.98561,8.39256,115.97935
79415182592,48.98561,8.39255,115.98403
79518971136,48.98561,8.39254,115.98917
79622674176,48.98561,8.39253,115.99598
79726402304,48.98562,8.39252,116.00459
79830148608,48.98562,8.39251,116.01746
79933874176,48.98562,8.39250,116.02760
80037500672,48.98563,8.39249,116.03827
80141269760,48.98563,8.39248,116.03622
80244854272,48.98563,8.39247,116.03307
80348499712,48.98564,8.39246,116.03202
80452208384,48.98564,8.39245,116.03214
80555830016,48.98564,8.39244,116.03665
80659446528,48.98565,8.39243,116.03522
80763186944,48.98565,8.39242,116.03216
80866797824,48.98565,8.39241,116.02634
80970417152,48.98566,8.39240,116.01600
81074086400,48.98566,8.39239,116.00861
81177670400,48.98567,8.39237,116.00635
81281390848,48.98567,8.39236,116.00670
81385027328,48.98567,8.39235,116.00983
81488621312,48.98568,8.39234,116.01007
81592233472,48.98568,8.39233,116.00785
81695848960,48.98569,8.39232,116.00654
81799468544,48.98569,8.39231,116.00444
81903080448,48.98569,8.39230,116.00479
82006699264,48.98570,8.39229,116.00321
82110316288,48.98570,8.39228,115.99910
82214067200,48.98570,8.39226,115.99399
82317668608,48.98571,8.39225,115.99015
82421408256,48.98571,8.39224,115.99510
82525024512,48.98572,8.39223,115.99763
82628781312,48.98572,8.39222,115.99158
82732378880,48.98572,8.39221,115.98301
82836140544,48.98573,8.39220,115.97845
82939734016,48.98573,8.39219,115.97790
83043500288,48.98573,8.39218,115.97754
83147218944,48.98574,8.39216,115.98602
83250974976,48.98574,8.39215,115.99458
83354574592,48.98574,8.39214,115.99341
83458190080,48.98575,8.39213,115.99266
83561977088,48.98575,8.39212,115.99583
83665554688,48.98575,8.39211,116.00248
83769384192,48.98576,8.39210,116.00480
83872916992,48.98576,8.39209,116.00482
83976711936,48.98577,8.39208,116.00433
84080132352,48.98577,8.39207,116.00237
84183747840,48.98577,8.39206,116.00166
84287598080,48.98578,8.39205,116.00007
84391164160,48.98578,8.39204,116.00060
84494761472,48.98578,8.39202,116.00546
84598479616,48.98579,8.39201,116.00967
84702117120,48.98579,8.39200,116.01260
84805712640,48.98580,8.39199,116.01611
84909307904,48.98580,8.39198,116.01801
85012961024,48.98580,8.39197,116.02052
85116695808,48.98581,8.39196,116.02351
85220273408,48.98581,8.39195,116.02485
85324078848,48.98581,8.39194,116.02422
85427749888,48.98582,8.39193,116.02978
85531341568,48.98582,8.39193,116.03441
85635012352,48.98583,8.39192,116.03965
85738667520,48.98583,8.39191,116.04546
85842513408,48.98583,8.39190,116.04851
85946048512,48.98583,8.39189,116.06059
86049576448,48.98584,8.39188,116.07406
86153186304,48.98584,8.39188,116.07893
86257684224,48.98584,8.39187,116.08381
86360512512,48.98585,8.39186,116.08683
86464183552,48.98585,8.39186,116.08961
86567779072,48.98585,8.39185,116.09396
86671553536,48.98585,8.39184,116.10081
86775140608,48.98586,8.39183,116.10965
86878894592,48.98586,8.39183,116.11359
86982506752,48.98586,8.39182,116.11469
87086251776,48.98586,8.39181,116.11474
87190183680,48.98587,8.39181,116.11784
87293638144,48.98587,8.39180,116.12253
87397224448,48.98587,8.39179,116.13126
87501039872,48.98587,8.39178,116.13705
87604562432,48.98587,8.39178,116.14526
87708318976,48.98588,8.39177,116.15374
87811981568,48.98588,8.39176,116.16203
87915645696,48.98588,8.39175,116.16878
88019283968,48.98588,8.39175,116.17397
88123031296,48.98589,8.39174,116.17967
88226623488,48.98589,8.39173,116.18790
88330462976,48.98589,8.39172,116.19589
88434331392,48.98589,8.39171,116.20403
88537784064,48.98590,8.39171,116.21131
88641403648,48.98590,8.39170,116.21848
88745076480,48.98590,8.39169,116.22314
88848894720,48.98590,8.39168,116.21964
88952552192,48.98591,8.39167,116.21081
89056169216,48.98591,8.39166,116.17880
89159791360,48.98591,8.39165,116.15237
89263542016,48.98591,8.39164,116.14817
89367141376,48.98592,8.39163,116.16405
89470883072,48.98592,8.39162,116.16045
89574493440,48.98592,8.39161,116.12911
89678234624,48.98593,8.39160,116.09551
89781977088,48.98593,8.39159,116.07005
89885591296,48.98593,8.39158,116.06883
89989350656,48.98594,8.39157,116.07565
90092948224,48.98594,8.39156,116.07446
90196714240,48.98594,8.39155,116.05750
90300450816,48.98595,8.39153,116.03999
90404046080,48.98595,8.39152,116.03730
90507786496,48.98596,8.39151,116.05836
90611401728,48.98596,8.39150,116.08280
90715143168,48.98596,8.39149,116.09899
90818755328,48.98597,8.39148,116.09746
90922382336,48.98597,8.39147,116.08590
91025981696,48.98598,8.39145,116.08324
91129604096,48.98598,8.39144,116.09228
91233217792,48.98599,8.39143,116.10304
91336836608,48.98599,8.39142,116.11102
91440451840,48.98600,8.39141,116.11858
91544066048,48.98600,8.39139,116.12572
91647684096,48.98600,8.39138,116.12691
91751298560,48.98601,8.39137,116.11980
91855038720,48.98601,8.39136,116.11053
91958671104,48.98602,8.39135,116.11123
92062272256,48.98602,8.39134,116.12007
92165884416,48.98603,8.39132,116.12973
92269499648,48.98603,8.39131,116.13129
92373114880,48.98603,8.39130,116.13120
92476860928,48.98604,8.39129,116.12854
92580471552,48.98604,8.39128,116.12992
92684079104,48.98605,8.39126,116.13889
92787828480,48.98605,8.39125,116.14903
92891465984,48.98606,8.39124,116.16134
92994928640,48.98606,8.39123,116.17224
93098567936,48.98606,8.39122,116.17540
93202163456,48.98607,8.39121,116.16846
93305780992,48.98607,8.39119,116.15297
93409392896,48.98608,8.39118,116.14114
93513133824,48.98608,8.39117,116.14345
93616750592,48.98608,8.39116,116.15427
93720475392,48.98609,8.39115,116.15916
93824123904,48.98609,8.39114,116.15463
93927844864,48.98609,8.39113,116.15536
94031550976,48.98610,8.39111,116.15504
94135099392,48.98610,8.39110,116.15211
94238818560,48.98611,8.39109,116.14903
94342552576,48.98611,8.39108,116.14473
94446201088,48.98611,8.39107,116.14328
94549936384,48.98612,8.39106,116.14354
94653654016,48.98612,8.39105,116.14358
94757289984,48.98612,8.39103,116.14964
94861026304,48.98613,8.39102,116.15804
94964646400,48.98613,8.39101,116.15879
95068245760,48.98614,8.39100,116.15289
95171851520,48.98614,8.39099,116.14294
95275592704,48.98614,8.39098,116.12998
95379214080,48.98615,8.39097,116.12318
95482850560,48.98615,8.39096,116.12203
95586590208,48.98615,8.39095,116.12555
95690203648,48.98616,8.39094,116.12367
95793801728,48.98616,8.39093,116.11246
95897419520,48.98616,8.39092,116.10390
96001043456,48.98617,8.39091,116.10829
96104775168,48.98617,8.39090,116.12029
96208395008,48.98617,8.39089,116.12577
96312000000,48.98617,8.39089,116.12552
96415645952,48.98618,8.39088,116.11686
96519442688,48.98618,8.39087,116.11092
96622988032,48.98618,8.39086,116.10760
96726609152,48.98619,8.39086,116.11611
96830260992,48.98619,8.39085,116.12537
96933825536,48.98619,8.39084,116.13400
97037525760,48.98619,8.39083,116.13860
97141144064,48.98619,8.39083,116.13680
97244689664,48.98620,8.39082,116.13428
97348158720,48.98620,8.39081,116.13408
97451705088,48.98620,8.39081,116.13561
97555021056,48.98620,8.39080,116.13364
97658515968,48.98620,8.39079,116.13234
97761869568,48.98620,8.39079,116.13062
97865257216,48.98621,8.39078,116.13021
97968618752,48.98621,8.39077,116.12812
98072061440,48.98621,8.39077,116.12627
98175324672,48.98621,8.39076,116.12069
98278714624,48.98621,8.39075,116.11563
98382202624,48.98621,8.39075,116.11500
98485685760,48.98621,8.39074,116.11536
98589186560,48.98621,8.39073,116.11713
98692718336,48.98621,8.39073,116.11620
98796146944,48.98621,8.39072,116.11544
98899762944,48.98620,8.39071,116.11118
99003277568,48.98620,8.39071,116.10329
99106999552,48.98620,8.39070,116.09673
99210627584,48.98620,8.39070,116.09367
99314235392,48.98619,8.39069,116.09409
99418369280,48.98619,8.39068,116.08903
99521711104,48.98619,8.39068,116.07959
99625594624,48.98618,8.39067,116.06584
99729532160,48.98618,8.39067,116.05695
99833447424,48.98618,8.39066,116.04803
99937555200,48.98617,8.39066,116.03871
100041990400,48.98617,8.39065,116.03020
100145797376,48.98616,8.39065,116.02169
100249917696,48.98616,8.39064,116.01917
100353897728,48.98615,8.39064,116.00896
100457963264,48.98615,8.39063,115.99251
100561751808,48.98614,8.39063,115.98631
100665618432,48.98614,8.39062,115.98888
100769463040,48.98613,8.39062,115.99236
100873352704,48.98613,8.39061,115.99437
100977214464,48.98612,8.39061,115.99593
101080969216,48.98611,8.39061,115.99607
101184679424,48.98611,8.39060,115.99425
101288427264,48.98610,8.39060,115.99576
101392180992,48.98610,8.39059,115.99619
101495776512,48.98609,8.39059,115.99948
101599516672,48.98608,8.39058,115.99815
101703264256,48.98607,8.39058,115.99371
101806872064,48.98607,8.39057,115.98259
101910629888,48.98606,8.39057,115.97331
102014376192,48.98605,8.39056,115.96284
102118140672,48.98605,8.39056,115.95679
102221832448,48.98604,8.39055,115.95920
102325595136,48.98603,8.39055,115.96445
102429317632,48.98602,8.39054,115.97074
102532933376,48.98602,8.39054,115.97211
102636709888,48.98601,8.39053,115.97329
102740288256,48.98600,8.39053,115.97732
102844056576,48.98599,8.39052,115.98225
102947648512,48.98599,8.39052,115.98402
103051279872,48.98598,8.39051,115.98740
103155001856,48.98597,8.39051,115.98436
103258748928,48.98596,8.39050,115.97314
103362231296,48.98596,8.39050,115.95992
103466470144,48.98595,8.39049,115.94723
103569600768,48.98594,8.39048,115.93990
103673305856,48.98593,8.39048,115.93656
103776845312,48.98593,8.39047,115.92987
103880453888,48.98592,8.39047,115.92451
103984052992,48.98591,8.39046,115.92100
104087670272,48.98590,8.39046,115.91481
104191283456,48.98590,8.39045,115.90731
104295040512,48.98589,8.39044,115.90390
104398637824,48.98588,8.39044,115.90178
104502253568,48.98587,8.39043,115.89774
104605995264,48.98587,8.39043,115.89369
104709608448,48.98586,8.39042,115.88931
104813227008,48.98585,8.39041,115.87961
104916843776,48.98584,8.39041,115.87639
105020581376,48.98584,8.39040,115.88112
105124227584,48.98583,8.39040,115.87527
105227836928,48.98582,8.39039,115.85111
105331427328,48.98581,8.39038,115.82961
105435168512,48.98580,8.39038,115.81699
105538887936,48.98580,8.39037,115.81258
105642553344,48.98579,8.39037,115.81115
105746136576,48.98578,8.39036,115.81289
105849865984,48.98577,8.39035,115.81148
105953522432,48.98577,8.39035,115.80812
106057568256,48.98576,8.39034,115.80656
106160869120,48.98575,8.39034,115.80685
106264468480,48.98574,8.39033,115.80760
106368213760,48.98574,8.39032,115.80417
106471950336,48.98573,8.39032,115.79533
106575566080,48.98572,8.39031,115.79691
106679298816,48.98572,8.39031,115.80412
106782916096,48.98571,8.39030,115.80304
106886542080,48.98570,8.39029,115.79397
106990276096,48.98569,8.39029,115.78553
107093894912,48.98569,8.39028,115.78186
107197506560,48.98568,8.39028,115.78735
107301122304,48.98567,8.39027,115.79063
107404860928,48.98566,8.39026,115.78577
107508498176,48.98566,8.39026,115.78168
107612222464,48.98565,8.39025,115.78345
107715961856,48.98564,8.39025,115.78726
107819586816,48.98563,8.39024,115.78899
107923324928,48.98563,8.39023,115.78152
108027059456,48.98562,8.39023,115.77148
108130825216,48.98561,8.39022,115.76749
108234565632,48.98560,8.39022,115.77803
108338150400,48.98560,8.39021,115.78896
108441903104,48.98559,8.39020,115.78924
108545774592,48.98558,8.39020,115.78481
108649341184,48.98557,8.39019,115.77490
108753014528,48.98557,8.39019,115.76885
108857055744,48.98556,8.39018,115.76263
108960437248,48.98555,8.39017,115.75997
109064599296,48.98554,8.39017,115.75018
109167798272,48.98553,8.39016,115.73721
109271353856,48.98553,8.39016,115.72901
109374967552,48.98552,8.39015,115.72382
109478928896,48.98551,8.39014,115.72251
109582069760,48.98550,8.39014,115.71624
109685672192,48.98550,8.39013,115.71372
109789416448,48.98549,8.39013,115.70962
109893036544,48.98548,8.39012,115.69965
109996758528,48.98547,8.39011,115.68497
110100375296,48.98546,8.39011,115.67397
110204260352,48.98546,8.39010,115.66762
110307860736,48.98545,8.39009,115.66636
110411762432,48.98544,8.39009,115.66172
110515376384,48.98543,8.39008,115.64967
110619639808,48.98542,8.39008,115.63360
110723228416,48.98542,8.39007,115.61751
110827039744,48.98541,8.39006,115.61326
110930419712,48.98540,8.39006,115.62524
111034261504,48.98539,8.39005,115.65382
111137979904,48.98538,8.39005,115.66965
111241636096,48.98538,8.39004,115.67427
111345251840,48.98537,8.39003,115.66806
111448991744,48.98536,8.39003,115.65639
111552747520,48.98535,8.39002,115.64883
111656341248,48.98534,8.39002,115.64926
111760091136,48.98534,8.39001,115.64973
111863702784,48.98533,8.39000,115.65630
111967333888,48.98532,8.39000,115.66481
112070935552,48.98531,8.38999,115.67489
112174675456,48.98530,8.38999,115.68043
112278342912,48.98530,8.38998,115.68113
112381963776,48.98529,8.38997,115.68072
112485520640,48.98528,8.38997,115.68453
112589137664,48.98527,8.38996,115.68997
112692781056,48.98527,8.38996,115.69450
112796474368,48.98526,8.38995,115.69821
112899981312,48.98525,8.38994,115.69951
113003598848,48.98524,8.38994,115.69752
113107340288,48.98524,8.38993,115.69180
113210956288,48.98523,8.38993,115.68553
113314699264,48.98522,8.38992,115.68473
113418310912,48.98522,8.38992,115.68242
113522048512,48.98521,8.38991,115.67809
113625692928,48.98520,8.38991,115.68612
113729281536,48.98520,8.38990,115.69759
113832774656,48.98519,8.38989,115.70518
113936509696,48.98518,8.38989,115.70708
114040001792,48.98518,8.38989,115.70718
114143618560,48.98517,8.38988,115.70990
114247260416,48.98517,8.38988,115.71129
114350850048,48.98516,8.38987,115.70943
114454347520,48.98515,8.38987,115.70879
114557957632,48.98515,8.38986,115.71046
114661593600,48.98514,8.38986,115.71167
114765189376,48.98514,8.38985,115.71011
114868805120,48.98513,8.38985,115.70950
114972418304,48.98513,8.38984,115.70998
115076034048,48.98513,8.38984,115.71076
115179652864,48.98512,8.38984,115.71207
115283266304,48.98512,8.38983,115.71261
115386779392,48.98511,8.38983,115.71186
115490373632,48.98511,8.38983,115.71231
115593885952,48.98511,8.38982,115.71288
115697376768,48.98510,8.38982,115.71210
115800844288,48.98510,8.38982,115.71100
115904333312,48.98510,8.38982,115.70815
116008065792,48.98509,8.38981,115.70605
116111168000,48.98509,8.38981,115.70528
116214584064,48.98508,8.38981,115.70424
116317864448,48.98508,8.38981,115.70287
116421287168,48.98508,8.38981,115.69879
116524675584,48.98507,8.38981,115.69521
116628142336,48.98507,8.38981,115.69110
116731755776,48.98507,8.38981,115.68549
116835248896,48.98506,8.38981,115.68014
116938739456,48.98506,8.38981,115.67489
117042566144,48.98506,8.38981,115.66914
117145839872,48.98505,8.38981,115.66128
117249457408,48.98505,8.38981,115.64896
117352944384,48.98504,8.38981,115.63049
117456580096,48.98504,8.38981,115.61562
117560181760,48.98503,8.38982,115.59816
117663716608,48.98503,8.38982,115.58200
117767417088,48.98503,8.38982,115.56592
117871024384,48.98502,8.38983,115.55190
117974787584,48.98502,8.38983,115.54387
118078385408,48.98501,8.38984,115.53078
118182149632,48.98501,8.38984,115.51409
118285862144,48.98501,8.38985,115.50665
118389606912,48.98500,8.38986,115.49922
118493476608,48.98500,8.38986,115.48932
118597455360,48.98499,8.38987,115.47616
118701326336,48.98499,8.38988,115.45628
118805317888,48.98499,8.38989,115.43412
118909398528,48.98498,8.38990,115.42567
119013314048,48.98498,8.38990,115.43081
119117290240,48.98498,8.38991,115.43499
119221277440,48.98497,8.38992,115.43111
119325145088,48.98497,8.38993,115.42000
119429010688,48.98497,8.38994,115.40304
119532873728,48.98496,8.38995,115.38960
119636632320,48.98496,8.38996,115.38419
119740374784,48.98496,8.38997,115.38753
119844120576,48.98495,8.38998,115.40300
119947836160,48.98495,8.38998,115.40656
120051475968,48.98494,8.38999,115.39943
120155190528,48.98494,8.39000,115.38826
120258804480,48.98494,8.39001,115.38323
120362425600,48.98493,8.39002,115.37817
120466036992,48.98493,8.39003,115.37151
120569742336,48.98493,8.39004,115.36187
120673399296,48.98492,8.39005,115.35812
120777011712,48.98492,8.39006,115.35776
120880744192,48.98491,8.39008,115.35871
120984369408,48.98491,8.39009,115.35766
121087983616,48.98491,8.39010,115.34607
121191596288,48.98490,8.39011,115.33037
121295261184,48.98490,8.39012,115.31960
121398835712,48.98489,8.39013,115.31828
121502447616,48.98489,8.39014,115.31699
121606204928,48.98489,8.39015,115.31573
121709802240,48.98488,8.39016,115.31387
121813541632,48.98488,8.39017,115.31630
121917155072,48.98487,8.39018,115.31535
122020891904,48.98487,8.39019,115.30634
122124513024,48.98487,8.39021,115.29256
122228249600,48.98486,8.39022,115.28277
122331984896,48.98486,8.39023,115.28262
122435628032,48.98486,8.39024,115.28368
122539347712,48.98485,8.39025,115.27040
122643113984,48.98485,8.39026,115.25468
122746827008,48.98485,8.39027,115.24702
122850447616,48.98484,8.39028,115.23394
122954180608,48.98484,8.39029,115.22083
123057799680,48.98484,8.39030,115.20802
123161561856,48.98483,8.39032,115.19116
123265153280,48.98483,8.39033,115.18209
123368776704,48.98483,8.39034,115.17332
123472385792,48.98482,8.39035,115.17139
123576158208,48.98482,8.39036,115.17966
123679742464,48.98482,8.39037,115.18812
123783357952,48.98481,8.39038,115.19179
123886975744,48.98481,8.39039,115.19814
123990721024,48.98481,8.39039,115.20943
124094453760,48.98480,8.39040,115.21845
124198072832,48.98480,8.39041,115.22118
124301817088,48.98480,8.39042,115.23667
124405552128,48.98480,8.39043,115.25526
124509167360,48.98479,8.39044,115.26967
124612976896,48.98479,8.39044,115.28468
124716524032,48.98479,8.39045,115.29274
124820291584,48.98479,8.39046,115.30299
124923882496,48.98478,8.39047,115.31217
125027519744,48.98478,8.39047,115.32018
125131236096,48.98478,8.39048,115.31927
125234851072,48.98477,8.39049,115.32691
125338468352,48.98477,8.39049,115.33922
125442107904,48.98477,8.39050,115.35130
125545721600,48.98477,8.39051,115.34960
125649314048,48.98476,8.39051,115.34273
125752976640,48.98476,8.39052,115.33100
125856665088,48.98476,8.39053,115.32620
125960285696,48.98476,8.39054,115.32475
126063777536,48.98475,8.39054,115.31155
126167421952,48.98475,8.39055,115.28817
126270880000,48.98475,8.39056,115.27604
126374382848,48.98475,8.39056,115.26774
126478005248,48.98474,8.39057,115.26281
126581479424,48.98474,8.39058,115.24764
126685086208,48.98474,8.39058,115.23476
126788584448,48.98474,8.39059,115.22239
126892072192,48.98474,8.39060,115.20706
126995690752,48.98474,8.39061,115.20258
127099182080,48.98474,8.39061,115.18553
127202669056,48.98473,8.39062,115.16360
127306157824,48.98473,8.39063,115.14198
127409646848,48.98473,8.39063,115.12534
127513144320,48.98473,8.39064,115.10461
127616756992,48.98473,8.39065,115.08714
127720246528,48.98473,8.39066,115.07405
127823862528,48.98473,8.39066,115.06976
127927479040,48.98473,8.39067,115.06609
128031096064,48.98474,8.39068,115.07080
128134887936,48.98474,8.39068,115.08326
128238580736,48.98474,8.39069,115.10504
128342204160,48.98474,8.39070,115.12280
128445934848,48.98474,8.39070,115.13813
128549567488,48.98474,8.39071,115.14468
128653284608,48.98475,8.39072,115.15501
128757023744,48.98475,8.39072,115.16094
128860780544,48.98475,8.39073,115.16946
128964376576,48.98475,8.39073,115.17392
129068246784,48.98476,8.39074,115.18026
129172118784,48.98476,8.39074,115.18687
129275973376,48.98476,8.39075,115.19064
129379966976,48.98477,8.39075,115.18616
129484009984,48.98477,8.39076,115.17986
129587967232,48.98477,8.39076,115.17313
129691949824,48.98478,8.39077,115.17664
129795964928,48.98478,8.39077,115.17172
129899924736,48.98479,8.39078,115.16646
130003996672,48.98479,8.39078,115.16127
130107954432,48.98479,8.39079,115.15603
130212107264,48.98480,8.39079,115.15289
130316019968,48.98480,8.39080,115.15056
130420767488,48.98480,8.39080,115.14363
130524260352,48.98480,8.39080,115.14182
130628370176,48.98481,8.39081,115.14410
130732345088,48.98481,8.39081,115.14613
130836459776,48.98481,8.39082,115.14206
130940699648,48.98481,8.39082,115.13223
131044690176,48.98482,8.39083,115.11884
131148808192,48.98482,8.39083,115.10081
131252923392,48.98482,8.39084,115.08655
131356782080,48.98482,8.39084,115.08478
131460771584,48.98482,8.39085,115.09019
131564721408,48.98482,8.39085,115.10296
131668389376,48.98482,8.39086,115.09081
131772218112,48.98482,8.39086,115.07470
131875737344,48.98482,8.39087,115.06158
131979356416,48.98482,8.39087,115.04674
132082849280,48.98482,8.39088,115.03344
132186337792,48.98482,8.39088,115.01810
132289950720,48.98482,8.39089,115.00420
132393565184,48.98482,8.39089,115.00099
132497055232,48.98482,8.39090,114.99904
132600659968,48.98482,8.39090,114.99172
132704160512,48.98482,8.39091,114.97865
132807539968,48.98482,8.39092,114.96309
132911019776,48.98482,8.39092,114.94427
133014433536,48.98482,8.39093,114.92875
133117898496,48.98482,8.39093,114.91577
133221433600,48.98481,8.39094,114.90549
133324982272,48.98481,8.39095,114.90035
133428469504,48.98481,8.39095,114.89685
133531987456,48.98481,8.39096,114.89301
133635455232,48.98481,8.39097,114.89093
133738942720,48.98480,8.39097,114.88026
133842458880,48.98480,8.39098,114.86987
133946051584,48.98480,8.39099,114.86522
134049666304,48.98480,8.39100,114.84284
134153279232,48.98479,8.39101,114.83618
134257021952,48.98479,8.39101,114.82848
134360759552,48.98479,8.39102,114.82092
134464375808,48.98479,8.39103,114.80264
134567993344,48.98478,8.39104,114.79671
134671616512,48.98478,8.39105,114.79276
134775350272,48.98478,8.39106,114.76976
134878962944,48.98477,8.39107,114.75221
134982606336,48.98477,8.39108,114.71008
135086200576,48.98477,8.39109,114.69337
135189937152,48.98476,8.39110,114.66428
135293552896,48.98476,8.39111,114.63798
135397163776,48.98476,8.39112,114.61938
135500781312,48.98475,8.39113,114.59730
135604421888,48.98475,8.39114,114.58118
135708135936,48.98475,8.39115,114.56232
135811796736,48.98474,8.39116,114.54498
135915371520,48.98474,8.39117,114.53085
136019171584,48.98474,8.39118,114.51662
136122746880,48.98473,8.39119,114.50990
136226465024,48.98473,8.39120,114.50838
136330154240,48.98472,8.39121,114.50380
136433725184,48.98472,8.39122,114.49733
136537440512,48.98472,8.39123,114.49462
136641080576,48.98471,8.39124,114.51047
136744892928,48.98471,8.39125,114.52292
136848406272,48.98471,8.39126,114.55444
136952046592,48.98470,8.39127,114.56789
137055784192,48.98470,8.39128,114.57854
137159505152,48.98469,8.39130,114.59434
137263195904,48.98469,8.39131,114.62286
137366860544,48.98469,8.39132,114.65505
137470604288,48.98468,8.39133,114.69824
137574343680,48.98468,8.39134,114.71326
137677963008,48.98468,8.39135,114.71692
137781698304,48.98467,8.39136,114.71171
137885314560,48.98467,8.39137,114.71118
137988925184,48.98467,8.39138,114.72143
138092671744,48.98466,8.39139,114.72627
138196285952,48.98466,8.39140,114.73539
138299902720,48.98466,8.39141,114.74567
138403537920,48.98465,8.39142,114.75760
138507133440,48.98465,8.39143,114.76395
138610748160,48.98465,8.39144,114.77844
138714362624,48.98464,8.39145,114.79497
138817978880,48.98464,8.39146,114.80927
138921596416,48.98464,8.39147,114.81676
139025213440,48.98463,8.39148,114.81707
139128825344,48.98463,8.39149,114.81777
139232570368,48.98463,8.39150,114.82606
139336182528,48.98462,8.39151,114.83710
139439857664,48.98462,8.39152,114.84541
139543407104,48.98462,8.39153,114.84398
139647153152,48.98461,8.39154,114.82895
139750889984,48.98461,8.39155,114.80716
139854557952,48.98461,8.39156,114.79212
139958360832,48.98460,8.39157,114.78112
140061861120,48.98460,8.39158,114.77493
140165377024,48.98460,8.39159,114.75465
140269109504,48.98460,8.39160,114.73121
140372708352,48.98459,8.39161,114.71828
140476349696,48.98459,8.39161,114.70658
140579942144,48.98459,8.39162,114.69267
140683713792,48.98459,8.39163,114.67091
140787512832,48.98458,8.39164,114.65331
140890940416,48.98458,8.39165,114.64249
140994653440,48.98458,8.39166,114.62737
141098283776,48.98458,8.39166,114.60355
141201951232,48.98457,8.39167,114.58572
141305543680,48.98457,8.39168,114.57066
141409435136,48.98457,8.39169,114.56078
141512966656,48.98457,8.39169,114.55945
141616471040,48.98457,8.39170,114.56165
141720085760,48.98456,8.39171,114.56485
141823701504,48.98456,8.39171,114.56732
141927441152,48.98456,8.39172,114.56718
142031146240,48.98456,8.39173,114.56404
142134676992,48.98456,8.39173,114.55988
142238415872,48.98455,8.39174,114.54483
142342155520,48.98455,8.39174,114.53633
142445769216,48.98455,8.39175,114.53135
142549512704,48.98455,8.39175,114.52729
142653253120,48.98455,8.39176,114.52440
142756867072,48.98454,8.39176,114.52920
142860606208,48.98454,8.39176,114.53542
142964346368,48.98454,8.39177,114.54884
143067964416,48.98454,8.39177,114.55998
143171706112,48.98454,8.39178,114.57944
143275317760,48.98454,8.39178,114.59011
143379056384,48.98453,8.39178,114.60040
143482675712,48.98453,8.39178,114.60617
143586417408,48.98453,8.39179,114.61318
143690038528,48.98453,8.39179,114.61966
143793683968,48.98453,8.39179,114.61927
143897261568,48.98453,8.39179,114.61354
144000879872,48.98453,8.39179,114.61288
144104493056,48.98453,8.39180,114.62727
144208246784,48.98453,8.39180,114.63454
144312030720,48.98453,8.39180,114.63417
144415586560,48.98452,8.39180,114.62958
144519325440,48.98452,8.39180,114.62380
144622945024,48.98452,8.39180,114.61805
144726736128,48.98452,8.39181,114.61017
144830347008,48.98452,8.39181,114.59338
144934039808,48.98452,8.39181,114.57965
145037785344,48.98452,8.39181,114.57458
145141523968,48.98452,8.39181,114.57811
145245287168,48.98451,8.39182,114.59245
145349146368,48.98451,8.39182,114.61511
145452868608,48.98451,8.39182,114.64978
145556732416,48.98451,8.39182,114.66808
145660634624,48.98450,8.39182,114.68873
145764338944,48.98450,8.39183,114.70711
145868200704,48.98450,8.39183,114.73519
145972017408,48.98450,8.39183,114.75175
146075686912,48.98449,8.39183,114.76174
146179550976,48.98449,8.39183,114.76620
146283292672,48.98448,8.39184,114.76680
146387032320,48.98448,8.39184,114.76594
146490774016,48.98448,8.39184,114.76450
146594515712,48.98447,8.39184,114.77671
146698132480,48.98447,8.39184,114.78963
146801745920,48.98446,8.39184,114.79675
146905360128,48.98446,8.39184,114.80105
147008997888,48.98445,8.39184,114.81300
147112476928,48.98445,8.39183,114.82820
147215958016,48.98444,8.39183,114.84076
147319448320,48.98444,8.39183,114.85312
147422813952,48.98443,8.39183,114.85983
147526302976,48.98443,8.39182,114.86590
147629673472,48.98442,8.39182,114.86675
147733035264,48.98442,8.39181,114.86603
147836525056,48.98441,8.39181,114.86566
147939892992,48.98440,8.39181,114.87018
148043381504,48.98440,8.39180,114.87664
148146871296,48.98439,8.39180,114.87893
148250246912,48.98439,8.39179,114.88501
148353730304,48.98438,8.39179,114.88438
148457217024,48.98437,8.39178,114.87920
148560710144,48.98437,8.39177,114.87572
148664196608,48.98436,8.39177,114.87509
148767831040,48.98435,8.39176,114.86811
148871306496,48.98435,8.39176,114.85695
148974922496,48.98434,8.39175,114.85220
149078411520,48.98433,8.39174,114.84521
149182162944,48.98432,8.39174,114.83971
149285638400,48.98432,8.39173,114.83546
149389257216,48.98431,8.39172,114.83585
149492893952,48.98430,8.39172,114.83907
149596484608,48.98429,8.39171,114.84188
149700108544,48.98428,8.39170,114.84352
149803719168,48.98428,8.39170,114.84421
149907332608,48.98427,8.39169,114.84637
150011099392,48.98426,8.39168,114.84959
150114690560,48.98425,8.39168,114.85671
150218301952,48.98424,8.39167,114.86768
150321966080,48.98423,8.39166,114.87605
150425656064,48.98422,8.39166,114.88202
150529276416,48.98421,8.39165,114.89016
150632911360,48.98421,8.39164,114.89820
150736506624,48.98420,8.39163,114.91016
150840132096,48.98419,8.39163,114.91978
150943738880,48.98418,8.39162,114.93246
151047476480,48.98417,8.39161,114.94308
151151094272,48.98416,8.39161,114.95245
151254709504,48.98415,8.39160,114.96041
151358324736,48.98414,8.39159,114.97359
151461953280,48.98413,8.39158,114.97969
151565557504,48.98412,8.39158,114.98746
151669297408,48.98411,8.39157,114.99803
151772912640,48.98410,8.39156,115.00607
151876651776,48.98409,8.39156,115.01561
151980271616,48.98408,8.39155,115.02612
152083882496,48.98408,8.39154,115.04340
152187501056,48.98407,8.39153,115.05276
152291115776,48.98406,8.39153,115.05758
152394745344,48.98405,8.39152,115.05402
152498473216,48.98404,8.39151,115.05103
152602087936,48.98403,8.39150,115.05006
152705821952,48.98402,8.39149,115.04823
152809447424,48.98401,8.39149,115.04813
152913062400,48.98400,8.39148,115.04977
153016672000,48.98399,8.39147,115.05449
153120413952,48.98398,8.39146,115.05915
153224039168,48.98397,8.39145,115.06484
153327647488,48.98396,8.39145,115.07074
153431284736,48.98395,8.39144,115.07545
153534876160,48.98394,8.39143,115.07769
153638616576,48.98393,8.39142,115.07723
153742231296,48.98392,8.39141,115.08028
153845847808,48.98391,8.39141,115.08775
153949508608,48.98390,8.39140,115.09863
154053078528,48.98389,8.39139,115.11153
154156687360,48.98388,8.39138,115.11842
154260328448,48.98387,8.39137,115.12038
154363799552,48.98386,8.39136,115.12844
154467412736,48.98384,8.39135,115.14092
154571032320,48.98383,8.39135,115.15906
154674643712,48.98382,8.39134,115.17314
154778138112,48.98381,8.39133,115.19348
154881754368,48.98380,8.39132,115.21053
154985355264,48.98379,8.39131,115.22607
155088860416,48.98378,8.39130,115.25044
155192476160,48.98377,8.39130,115.26551
155296084992,48.98376,8.39129,115.28188
155399749120,48.98375,8.39128,115.27281
155503323648,48.98374,8.39127,115.25452
155606811648,48.98373,8.39126,115.25135
155710427392,48.98372,8.39126,115.24558
155814165760,48.98371,8.39125,115.24271
155917782528,48.98370,8.39124,115.24001
156021418240,48.98369,8.39123,115.24583
156125010176,48.98368,8.39122,115.24821
156228646656,48.98367,8.39121,115.24046
156332247040,48.98366,8.39121,115.23001
156435988992,48.98365,8.39120,115.22541
156539599104,48.98364,8.39119,115.23031
156643220224,48.98363,8.39118,115.25794
156746834176,48.98361,8.39117,115.27112
156850460672,48.98360,8.39117,115.29179
156954065920,48.98360,8.39116,115.31000
157057807872,48.98358,8.39115,115.33412
157161418496,48.98357,8.39114,115.35014
157265035008,48.98357,8.39114,115.37518
157368717824,48.98356,8.39113,115.41988
157472392704,48.98355,8.39112,115.45142
157576005376,48.98354,8.39111,115.48881
157679621376,48.98353,8.39111,115.51215
157783264512,48.98352,8.39110,115.53693
157886845440,48.98351,8.39109,115.55476
157990586368,48.98350,8.39109,115.57504
158094207232,48.98349,8.39108,115.59281
158197947136,48.98348,8.39107,115.61369
158301685760,48.98348,8.39107,115.62979
158405305088,48.98347,8.39106,115.64192
158509067776,48.98346,8.39105,115.65504
158612660992,48.98345,8.39105,115.66823
158716398848,48.98344,8.39104,115.68271
158820020992,48.98344,8.39103,115.69268
158923652864,48.98343,8.39103,115.71861
159027249152,48.98342,8.39102,115.73840
159130990592,48.98342,8.39102,115.75887
159234599936,48.98341,8.39101,115.77333
159338342912,48.98340,8.39101,115.78545
159441833472,48.98340,8.39100,115.79220
159545448192,48.98339,8.39100,115.80187
159648977920,48.98339,8.39099,115.81292
159752433664,48.98338,8.39099,115.82044
159855923456,48.98338,8.39099,115.83048
159959415296,48.98337,8.39098,115.83867
160062904576,48.98337,8.39098,115.84859
160166268928,48.98336,8.39098,115.85633
160269760768,48.98335,8.39097,115.86399
160373192448,48.98335,8.39097,115.86994
160476639488,48.98335,8.39097,115.87898
160580107264,48.98334,8.39097,115.88837
160683593984,48.98334,8.39097,115.89712
160787085824,48.98333,8.39096,115.90544
160890724096,48.98333,8.39096,115.91469
160994193920,48.98332,8.39096,115.92622
161097805056,48.98332,8.39096,115.93398
161201438720,48.98331,8.39096,115.94260
161304913920,48.98331,8.39097,115.94967
161409257216,48.98330,8.39097,115.95513
161512086784,48.98330,8.39097,115.95496
161615658496,48.98329,8.39097,115.94306
161719766528,48.98329,8.39097,115.92854
161822939136,48.98329,8.39098,115.92133
161926563328,48.98328,8.39098,115.91298
162030321152,48.98328,8.39098,115.90735
162134070784,48.98327,8.39099,115.90298
162237596672,48.98327,8.39099,115.89777
162341341440,48.98327,8.39100,115.89072
162445150720,48.98326,8.39100,115.88102
162548925184,48.98326,8.39101,115.87504
162652658176,48.98326,8.39101,115.86998
162756527360,48.98325,8.39102,115.87300
162860520704,48.98325,8.39102,115.87698
162964384768,48.98325,8.39103,115.87335
163068375040,48.98324,8.39103,115.85870
163172243712,48.98324,8.39104,115.85364
163276230656,48.98324,8.39105,115.85735
163380100352,48.98324,8.39105,115.86473
163484089088,48.98323,8.39106,115.86720
163587991040,48.98323,8.39107,115.86466
163691841536,48.98323,8.39107,115.85930
163795683584,48.98322,8.39108,115.85479
163899426560,48.98322,8.39109,115.85516
164003163904,48.98322,8.39110,115.85721
164107388416,48.98321,8.39110,115.86160
164210672640,48.98321,8.39111,115.85901
164314407936,48.98321,8.39112,115.85646
164418004736,48.98320,8.39113,115.85340
164521740288,48.98320,8.39114,115.85136
164625352448,48.98320,8.39114,115.84879
164728972800,48.98319,8.39115,115.84598
164832587008,48.98319,8.39116,115.84270
164936205312,48.98319,8.39117,115.83763
165039818496,48.98318,8.39118,115.82678
165143579904,48.98318,8.39119,115.81843
165247048448,48.98317,8.39120,115.80588
165350791424,48.98317,8.39121,115.79630
165454404608,48.98317,8.39122,115.78636
165558021632,48.98316,8.39123,115.77682
165661634816,48.98316,8.39124,115.77293
165765375744,48.98316,8.39125,115.77482
165869120000,48.98315,8.39126,115.77953
165972855808,48.98315,8.39127,115.78792
166076601088,48.98315,8.39129,115.79723
166180340992,48.98314,8.39130,115.80458
166284081920,48.98314,8.39131,115.80995
166387916032,48.98314,8.39132,115.81318
166491437056,48.98313,8.39133,115.81606
166595173120,48.98313,8.39134,115.82053
166698792960,48.98313,8.39135,115.82401
166802535936,48.98312,8.39136,115.82355
166906146048,48.98312,8.39137,115.81902
167009886976,48.98311,8.39138,115.81590
167113505024,48.98311,8.39139,115.81687
167217117440,48.98311,8.39140,115.81904
167320740096,48.98310,8.39141,115.81860
167424352768,48.98310,8.39142,115.81688
167527964160,48.98309,8.39143,115.81963
167631579648,48.98309,8.39144,115.81860
167735194624,48.98308,8.39145,115.81617
167838815744,48.98308,8.39146,115.81682
167942303488,48.98308,8.39146,115.82009
168045917440,48.98307,8.39147,115.82530
168149557760,48.98307,8.39148,115.83145
168253151744,48.98306,8.39149,115.84039
168356764160,48.98306,8.39150,115.84988
168460381440,48.98305,8.39151,115.85817
168564122624,48.98305,8.39152,115.86361
168667737600,48.98304,8.39154,115.86848
168771478528,48.98304,8.39155,115.87148
168875216640,48.98303,8.39156,115.87478
168978957824,48.98303,8.39157,115.87737
169082701312,48.98303,8.39158,115.88063
169186440704,48.98302,8.39159,115.88258
169290182400,48.98302,8.39160,115.88691
169393791744,48.98301,8.39160,115.89732
169497553920,48.98301,8.39161,115.91365
169601273344,48.98300,8.39162,115.92383
169704893696,48.98299,8.39163,115.93024
169808653568,48.98299,8.39164,115.93014
169912249856,48.98298,8.39165,115.93364
170015983616,48.98298,8.39166,115.93750
170119601920,48.98297,8.39167,115.94273
170223219968,48.98297,8.39167,115.94065
170326711552,48.98296,8.39168,115.94023
170430323968,48.98295,8.39169,115.93989
170533938944,48.98295,8.39170,115.93474
170637459456,48.98294,8.39171,115.92482
170740923136,48.98294,8.39171,115.90382
170844508672,48.98293,8.39172,115.87658
170948063744,48.98292,8.39173,115.85473
171051531776,48.98292,8.39174,115.85363
171155133440,48.98291,8.39175,115.85984
171258893824,48.98290,8.39175,115.86572
171362489088,48.98290,8.39176,115.86760
171466098688,48.98289,8.39177,115.86301
171569863168,48.98288,8.39178,115.85417
171673461504,48.98288,8.39178,115.84078
171777264640,48.98287,8.39179,115.82912
171880876800,48.98286,8.39180,115.82443
171984427776,48.98286,8.39181,115.82055
172088102656,48.98285,8.39182,115.81234
172191661824,48.98284,8.39182,115.81194
172295319040,48.98284,8.39183,115.82701
172398768128,48.98283,8.39184,115.84275
172502379776,48.98282,8.39184,115.85202
172605874688,48.98281,8.39185,115.85542
172709512960,48.98281,8.39186,115.85923
172813106688,48.98280,8.39187,115.86600
172916716800,48.98279,8.39187,115.87315
173020247552,48.98278,8.39188,115.87878
173123825920,48.98278,8.39189,115.88425
173227567104,48.98277,8.39190,115.89127
173331307264,48.98276,8.39190,115.89536
173434924544,48.98275,8.39191,115.90021
173538663680,48.98275,8.39192,115.91037
173642407424,48.98274,8.39192,115.91813
173746021888,48.98273,8.39193,115.91944
173849758208,48.98272,8.39194,115.92191
173953378048,48.98272,8.39194,115.92473
174057118720,48.98271,8.39195,115.92676
174160733952,48.98270,8.39195,115.92828
174264469504,48.98269,8.39196,115.92971
174368089344,48.98268,8.39196,115.93762
174471701504,48.98268,8.39197,115.94611
174575338752,48.98267,8.39197,115.95493
174678933760,48.98266,8.39198,115.95939
174782569984,48.98265,8.39198,115.96319
174886163200,48.98264,8.39199,115.96883
174989777664,48.98264,8.39199,115.97630
175093368832,48.98263,8.39200,115.98555
175196906752,48.98262,8.39200,115.99200
175300398848,48.98261,8.39200,115.99929
175403990784,48.98261,8.39201,116.00552
175507609344,48.98260,8.39201,116.01112
175611097856,48.98259,8.39202,116.01823
175714715904,48.98259,8.39202,116.02614
175818331392,48.98258,8.39202,116.03034
175921942272,48.98257,8.39203,116.03353
176025695488,48.98257,8.39203,116.03407
176129304832,48.98256,8.39203,116.03490
176233082112,48.98256,8.39204,116.03343
176336658944,48.98255,8.39204,116.03384
176440393984,48.98254,8.39204,116.03506
176544139520,48.98254,8.39205,116.03607
176647755776,48.98253,8.39205,116.03487
176751369728,48.98253,8.39205,116.03721
176855109120,48.98252,8.39206,116.04671
176958746112,48.98252,8.39206,116.05529
177062463488,48.98251,8.39206,116.05297
177166076416,48.98250,8.39207,116.03656
177269711616,48.98250,8.39207,116.02138
177373437696,48.98249,8.39207,116.01180
177477052928,48.98249,8.39208,116.00960
177580669184,48.98248,8.39208,116.01151
177684281600,48.98248,8.39208,116.00909
177787941632,48.98247,8.39209,116.00988
177891515648,48.98246,8.39209,116.01409
177995129600,48.98246,8.39209,116.01939
178098746112,48.98245,8.39210,116.01613
178202361600,48.98244,8.39210,116.00925
178305850624,48.98244,8.39210,115.98879
178409589504,48.98243,8.39211,115.96880
178513205248,48.98243,8.39211,115.95212
178616823552,48.98242,8.39212,115.94519
178720564480,48.98241,8.39212,115.92551
178824340224,48.98241,8.39212,115.90140
178927913472,48.98240,8.39213,115.88830
179031663104,48.98239,8.39213,115.88790
179135277568,48.98238,8.39214,115.89069
179239013888,48.98238,8.39214,115.89122
179342632448,48.98237,8.39215,115.88851
179446371328,48.98236,8.39215,115.88313
179550114816,48.98236,8.39216,115.87814
179653727232,48.98235,8.39216,115.88023
179757366016,48.98234,8.39217,115.88146
179861106944,48.98233,8.39217,115.88469
179964695552,48.98233,8.39218,115.87559
180068333312,48.98232,8.39218,115.86893
180171917824,48.98231,8.39219,115.86361
180275543040,48.98230,8.39219,115.86206
180379177984,48.98229,8.39220,115.86108
180482767872,48.98229,8.39220,115.86038
180586379776,48.98228,8.39221,115.85228
180690004480,48.98227,8.39221,115.83444
180793525760,48.98226,8.39222,115.81296
180897116416,48.98225,8.39222,115.79105
181000731904,48.98225,8.39223,115.78764
181104347392,48.98224,8.39223,115.78556
181207838976,48.98223,8.39224,115.78342
181311455232,48.98222,8.39224,115.77630
181415065856,48.98221,8.39225,115.77173
181518682880,48.98221,8.39225,115.77174
181622422272,48.98220,8.39226,115.76697
181726032640,48.98219,8.39226,115.75968
181829769728,48.98218,8.39227,115.75276
181933544448,48.98217,8.39227,115.74519
182037139456,48.98217,8.39228,115.73284
182140871424,48.98216,8.39228,115.72006
182244498176,48.98215,8.39229,115.70299
182348120064,48.98214,8.39229,115.69727
182451840512,48.98214,8.39230,115.68784
182555453440,48.98213,8.39230,115.67918
182659215360,48.98212,8.39231,115.68386
182762816256,48.98211,8.39231,115.69106
182866469888,48.98210,8.39232,115.69580
182970200064,48.98210,8.39232,115.69373
183073783296,48.98209,8.39233,115.68164
183177442304,48.98208,8.39233,115.67060
183281030656,48.98207,8.39234,115.66798
183384627200,48.98207,8.39234,115.67251
183488386560,48.98206,8.39235,115.67659
183591984896,48.98205,8.39235,115.68073
183695644928,48.98204,8.39236,115.67154
183799340800,48.98204,8.39236,115.65985
183902997504,48.98203,8.39237,115.66235
184006719488,48.98202,8.39237,115.68313
184110440448,48.98202,8.39237,115.71177
184214074624,48.98201,8.39238,115.72707
184317794560,48.98201,8.39238,115.72330
184421535744,48.98200,8.39238,115.72110
184525169408,48.98199,8.39239,115.71749
184628767232,48.98199,8.39239,115.72697
184732398080,48.98198,8.39239,115.74416
184835996672,48.98198,8.39240,115.76600
184939484416,48.98197,8.39240,115.77964
185042852864,48.98197,8.39240,115.78851
185146219520,48.98196,8.39241,115.79652
185249459968,48.98196,8.39241,115.80266
185352845824,48.98195,8.39241,115.80949
185456183552,48.98195,8.39242,115.80968
185559574784,48.98194,8.39242,115.81046
185663057664,48.98194,8.39242,115.81326
185766536704,48.98194,8.39243,115.81793
185870034688,48.98193,8.39243,115.81928
185973641728,48.98193,8.39244,115.82415
186077259008,48.98193,8.39244,115.82936
186180869888,48.98192,8.39245,115.83814
186284610304,48.98192,8.39246,115.84993
186388355072,48.98192,8.39246,115.85979
186492096768,48.98191,8.39247,115.85359
186595853824,48.98191,8.39247,115.84503
186699716096,48.98191,8.39248,115.84200
186803584512,48.98190,8.39249,115.83664
186907554560,48.98190,8.39250,115.82639
187011439360,48.98190,8.39250,115.81599
187115285504,48.98189,8.39251,115.80971
187219279104,48.98189,8.39252,115.80502
187323238656,48.98189,8.39253,115.79874
187427011584,48.98189,8.39254,115.79571
187530764544,48.98188,8.39254,115.79479
187634616576,48.98188,8.39255,115.78568
187738366720,48.98188,8.39256,115.77406
187842099712,48.98187,8.39257,115.76299
187945843456,48.98187,8.39258,115.76470
188049456896,48.98187,8.39258,115.77895
188153198592,48.98186,8.39259,115.79606
188256814080,48.98186,8.39260,115.79776
188360425472,48.98186,8.39261,115.79047
188464052736,48.98185,8.39262,115.78720
188567785728,48.98185,8.39262,115.78922
188671414784,48.98184,8.39263,115.79209
188775012864,48.98184,8.39264,115.79520
188878647040,48.98184,8.39265,115.79691
188982245120,48.98183,8.39266,115.79644
189085986304,48.98183,8.39267,115.79621
189189601792,48.98182,8.39268,115.79688
189293364480,48.98182,8.39268,115.79049
189397051136,48.98182,8.39269,115.78587
189500640768,48.98181,8.39270,115.78142
189604315136,48.98181,8.39271,115.77152
189707971328,48.98180,8.39272,115.76260
189811667456,48.98180,8.39273,115.74879
189915410944,48.98180,8.39274,115.73067
190019084288,48.98179,8.39274,115.72706
190122777856,48.98179,8.39275,115.72444
190226618368,48.98178,8.39276,115.71463
190330251520,48.98178,8.39277,115.70216
190433988096,48.98178,8.39278,115.69357
190537728256,48.98177,8.39279,115.69189
190641341440,48.98177,8.39280,115.69423
190745145600,48.98176,8.39281,115.69804
190848721408,48.98176,8.39282,115.69717
190952438528,48.98175,8.39283,115.69955
191056058112,48.98175,8.39283,115.70506
191159792384,48.98175,8.39284,115.70930
191263632640,48.98174,8.39285,115.70848
191367222016,48.98174,8.39286,115.70377
191470775808,48.98173,8.39287,115.70309
191574285568,48.98173,8.39288,115.70444
191677989120,48.98172,8.39289,115.70216
191781608192,48.98172,8.39290,115.69734
191885227264,48.98171,8.39291,115.70235
191988964864,48.98171,8.39292,115.70045
192092606208,48.98171,8.39293,115.68704
192196494848,48.98170,8.39294,115.68657
192299814144,48.98170,8.39295,115.70470
192403429120,48.98169,8.39296,115.72847
192507173120,48.98169,8.39297,115.72749
192610785024,48.98168,8.39298,115.71345
192714403840,48.98168,8.39299,115.69790
192818044160,48.98168,8.39300,115.69484
192921777408,48.98167,8.39300,115.70058
193025373696,48.98167,8.39301,115.70583
193128991744,48.98166,8.39302,115.70570
193232731904,48.98166,8.39303,115.70083
193336344576,48.98165,8.39304,115.69350
193440087808,48.98165,8.39305,115.68835
193543775488,48.98164,8.39306,115.69947
193647442176,48.98164,8.39307,115.71040
193751113472,48.98164,8.39308,115.71374
193854745344,48.98163,8.39309,115.70651
193958413312,48.98163,8.39310,115.70153
194062027776,48.98162,8.39311,115.70077
194165647872,48.98162,8.39312,115.70290
194269261312,48.98161,8.39313,115.69878
194372879104,48.98161,8.39314,115.69831
194476502784,48.98160,8.39315,115.70497
194580234240,48.98160,8.39316,115.70345
194683847168,48.98159,8.39317,115.69360
194787687424,48.98159,8.39318,115.69001
194891328000,48.98158,8.39319,115.69731
194995082752,48.98158,8.39320,115.70592
195098794240,48.98157,8.39321,115.70385
195202550272,48.98157,8.39322,115.69189
195306274048,48.98156,8.39323,115.68169
195409934848,48.98156,8.39324,115.68031
195513626880,48.98156,8.39325,115.68085
195617262080,48.98155,8.39326,115.69014
195720974080,48.98155,8.39327,115.70725
195824736512,48.98154,8.39328,115.71923
195928456448,48.98154,8.39329,115.71873
196032120320,48.98153,8.39330,115.72578
196135935744,48.98153,8.39331,115.74104
196239679232,48.98152,8.39332,115.76695
196343416832,48.98152,8.39333,115.77735
196447177472,48.98151,8.39334,115.77257
196550979328,48.98151,8.39335,115.77528
196654763776,48.98151,8.39336,115.79078
196758407424,48.98150,8.39337,115.80859
196862131456,48.98150,8.39338,115.82059
196965765120,48.98149,8.39339,115.82215
197069402368,48.98149,8.39340,115.82442
197173116672,48.98148,8.39341,115.83270
197276880640,48.98148,8.39342,115.84039
197380473344,48.98148,8.39342,115.85178
197484088320,48.98147,8.39343,115.86668
197587826176,48.98147,8.39344,115.87872
197691441920,48.98146,8.39345,115.87769
197795155456,48.98146,8.39346,115.87140
197898754048,48.98146,8.39347,115.86670
198002164480,48.98145,8.39348,115.86873
198106199296,48.98145,8.39348,115.87741
198209523456,48.98145,8.39349,115.88601
198313133824,48.98144,8.39350,115.88960
198416898304,48.98144,8.39350,115.89320
198520517888,48.98144,8.39351,115.89680
198624111104,48.98143,8.39352,115.90039
198727721472,48.98143,8.39352,115.90399
198831347968,48.98143,8.39353,115.90758
198934976512,48.98142,8.39353,115.91118
199038564352,48.98142,8.39354,115.91477
199142206976,48.98142,8.39355,115.91837
199245672960,48.98141,8.39355,115.92196
199349442560,48.98141,8.39356,115.92556
199452912384,48.98141,8.39356,115.92915
199556583680,48.98140,8.39357,115.93275
199660139264,48.98140,8.39358,115.93634
199763753984,48.98140,8.39358,115.93994
199867399424,48.98139,8.39359,115.94353
199970983680,48.98139,8.39359,115.94662
200074476544,48.98139,8.39360,115.95170
200178089472,48.98139,8.39360,115.95477
200281603072,48.98138,8.39360,115.95518
200385218816,48.98138,8.39361,115.95438
200488688384,48.98138,8.39361,115.95403
200592186880,48.98138,8.39361,115.95477
200695793664,48.98138,8.39361,115.95564
200799282432,48.98138,8.39362,115.96387
200902776832,48.98137,8.39362,115.97280
201006267136,48.98137,8.39362,115.97930
201109757696,48.98137,8.39362,115.98216
201213246720,48.98137,8.39363,115.98677
201316860416,48.98137,8.39363,115.99174
201420372992,48.98137,8.39363,115.99788
201523914240,48.98137,8.39364,116.00552
201627335680,48.98137,8.39364,116.01043
201730950656,48.98137,8.39364,116.01629
201834439680,48.98136,8.39364,116.01968
201937927168,48.98136,8.39365,116.02158
202041420032,48.98136,8.39365,116.02354
202145533696,48.98136,8.39365,116.02621
202248442112,48.98136,8.39366,116.01981
202351889408,48.98136,8.39366,116.01475
202455453696,48.98136,8.39367,116.01341
202558996992,48.98136,8.39367,116.01051
202662487552,48.98136,8.39368,116.00540
202765978368,48.98137,8.39368,116.00030
202869615360,48.98137,8.39369,115.99519
202973080576,48.98137,8.39369,115.99009
203076826880,48.98137,8.39370,115.98498
203180563968,48.98137,8.39370,115.97988
203284181760,48.98137,8.39371,115.97477
203387924480,48.98138,8.39371,115.96967
203491785984,48.98138,8.39372,115.96456
203595650560,48.98138,8.39372,115.95946
203699520512,48.98138,8.39373,115.95435
203803381760,48.98138,8.39373,115.94925
203907250944,48.98139,8.39374,115.94414
204011240192,48.98139,8.39374,115.93904
204115027456,48.98139,8.39375,115.93393
204218716928,48.98139,8.39375,115.92883
204322462208,48.98140,8.39376,115.92500
204426225664,48.98140,8.39376,115.92648
204530068224,48.98141,8.39377,115.92875
204633829632,48.98141,8.39378,115.92263
204737593088,48.98141,8.39378,115.90437
204841435648,48.98142,8.39379,115.91003
204945249536,48.98143,8.39379,115.93351
205048895488,48.98143,8.39380,115.94991
205152659200,48.98144,8.39381,115.94568
205256497152,48.98144,8.39381,115.92906
205360244480,48.98145,8.39382,115.91304
205463986688,48.98145,8.39382,115.90989
205567727360,48.98146,8.39383,115.90475
205671465728,48.98147,8.39384,115.90203
205775225856,48.98147,8.39384,115.90572
205878830592,48.98148,8.39385,115.90331
205982555136,48.98149,8.39386,115.90468
206086190848,48.98149,8.39386,115.90837
206189786112,48.98150,8.39387,115.91100
206293499392,48.98151,8.39388,115.90102
206397020416,48.98152,8.39389,115.88941
206500792576,48.98152,8.39389,115.88281
206604400896,48.98153,8.39390,115.87852
206708116736,48.98154,8.39391,115.87878
206811729664,48.98154,8.39392,115.89611
206915349248,48.98155,8.39392,115.90832
207018967296,48.98156,8.39393,115.90773
207122580736,48.98157,8.39394,115.90408
207226192896,48.98157,8.39395,115.89658
207329937408,48.98158,8.39395,115.89218
207433560832,48.98159,8.39396,115.90159
207537161728,48.98160,8.39397,115.91570
207640780032,48.98160,8.39398,115.92315
207744397056,48.98161,8.39399,115.92242
207848012288,48.98162,8.39399,115.91938
207951628544,48.98163,8.39400,115.91738
208055371008,48.98163,8.39401,115.92215
208159055872,48.98164,8.39402,115.91259
208262612480,48.98165,8.39403,115.89321
208366334464,48.98166,8.39403,115.88448
208469954560,48.98166,8.39404,115.87730
208573574656,48.98167,8.39405,115.86466
208677312000,48.98168,8.39406,115.86330
208780928512,48.98169,8.39407,115.87701
208884764160,48.98169,8.39407,115.88550
208988285184,48.98170,8.39408,115.88863
209091908352,48.98171,8.39409,115.88278
209195627776,48.98172,8.39410,115.88670
209299125248,48.98172,8.39410,115.89117
209402788352,48.98173,8.39411,115.88987
209506362368,48.98174,8.39412,115.88820
209609997824,48.98175,8.39413,115.88024
209713593856,48.98175,8.39414,115.86601
209817208320,48.98176,8.39415,115.85924
209920845568,48.98177,8.39415,115.86476
210024438784,48.98178,8.39416,115.86488
210127922432,48.98178,8.39417,115.85608
210231539968,48.98179,8.39418,115.84050
210335283712,48.98180,8.39419,115.83099
210438921472,48.98181,8.39419,115.83678
210542512896,48.98182,8.39420,115.85406
210646229760,48.98182,8.39421,115.85831
210749807872,48.98183,8.39422,115.85292
210853525504,48.98184,8.39423,115.84808
210957130240,48.98185,8.39423,115.84328
211060838656,48.98185,8.39424,115.84789
211164551168,48.98186,8.39425,115.85452
211268196352,48.98187,8.39426,115.85534
211371837184,48.98188,8.39426,115.86107
211475446272,48.98188,8.39427,115.85160
211579249408,48.98189,8.39428,115.84483
211682790400,48.98190,8.39429,115.85446
211786543872,48.98191,8.39430,115.87437
211890137856,48.98191,8.39430,115.87653
211993846272,48.98192,8.39431,115.85872
212097518848,48.98193,8.39432,115.84045
212201118464,48.98194,8.39433,115.83989
212304728320,48.98194,8.39434,115.86192
212408466432,48.98195,8.39434,115.88245
212512080384,48.98196,8.39435,115.89122
212615699456,48.98196,8.39436,115.88667
212719440384,48.98197,8.39437,115.87423
212823054080,48.98198,8.39438,115.86267
212926672384,48.98199,8.39438,115.85944
213030414848,48.98199,8.39439,115.86720
213134046208,48.98200,8.39440,115.87356
213237767680,48.98201,8.39441,115.87503
213341383168,48.98202,8.39442,115.87593
213445133312,48.98202,8.39443,115.87566
213548735488,48.98203,8.39443,115.87243
213652350976,48.98204,8.39444,115.86847
213755970048,48.98204,8.39445,115.87044
213859729408,48.98205,8.39446,115.86580
213963325952,48.98206,8.39447,115.86233
214067067648,48.98206,8.39448,115.86206
214170680320,48.98207,8.39449,115.87056
214274297600,48.98208,8.39449,115.87939
214377959424,48.98208,8.39450,115.88088
214481539584,48.98209,8.39451,115.88251
214585144832,48.98210,8.39452,115.88720
214688752896,48.98210,8.39453,115.89112
214792393472,48.98211,8.39454,115.88785
214896104192,48.98212,8.39454,115.88584
214999821568,48.98212,8.39455,115.88821
215103557120,48.98213,8.39456,115.90335
215207211776,48.98214,8.39457,115.92575
215310922752,48.98214,8.39458,115.94862
215414658048,48.98215,8.39458,115.95852
215518184704,48.98215,8.39459,115.96278
215621923584,48.98216,8.39460,115.96389
215725537024,48.98217,8.39461,115.95757
215829189888,48.98217,8.39461,115.96146
215932910592,48.98218,8.39462,115.97324
216036674816,48.98218,8.39463,115.98285
216140252672,48.98219,8.39464,115.98318
216244012544,48.98220,8.39464,115.98018
216347734016,48.98220,8.39465,115.97668
216451345664,48.98221,8.39466,115.97559
216555089152,48.98221,8.39466,115.97078
216658727168,48.98222,8.39467,115.96734
216762342400,48.98222,8.39468,115.96889
216866057216,48.98223,8.39468,115.97098
216969671680,48.98223,8.39469,115.96759
217073294336,48.98224,8.39470,115.95832
217177033984,48.98224,8.39470,115.95128
217280520704,48.98224,8.39471,115.95691
217384136704,48.98225,8.39472,115.97272
217487749120,48.98225,8.39472,115.98495
217591373312,48.98226,8.39473,115.98773
217694986752,48.98226,8.39473,115.98601
217798603520,48.98226,8.39474,115.97725
217902219520,48.98227,8.39474,115.96150
218005709824,48.98227,8.39475,115.95579
218109324032,48.98227,8.39475,115.95589
218212859392,48.98228,8.39476,115.95664
218316305920,48.98228,8.39476,115.95803
218419932672,48.98228,8.39477,115.96611
218523182336,48.98229,8.39477,115.96732
218626534144,48.98229,8.39478,115.96380
218730053376,48.98229,8.39478,115.95504
218833476608,48.98230,8.39479,115.94566
218936726272,48.98230,8.39479,115.94119
219040160256,48.98230,8.39479,115.93987
219143355136,48.98231,8.39480,115.94495
219246720256,48.98231,8.39480,115.95370
219349955328,48.98232,8.39480,115.96246
219453384192,48.98232,8.39480,115.97122
219556699648,48.98233,8.39480,115.97997
219660067072,48.98233,8.39480,115.98873
219763444480,48.98234,8.39480,115.99749
219866923776,48.98234,8.39480,116.00624
219970396928,48.98235,8.39480,116.01500
220073888000,48.98235,8.39480,116.02376
220177377280,48.98236,8.39480,116.03251
220280869888,48.98236,8.39480,116.04127
220384610816,48.98237,8.39480,116.05003
220488227584,48.98237,8.39480,116.05878
220591970048,48.98238,8.39480,116.06754
220695708928,48.98238,8.39480,116.07630
220799447040,48.98239,8.39479,116.08505
220903316224,48.98239,8.39479,116.09650
221007177472,48.98240,8.39479,116.11456
221111170816,48.98240,8.39478,116.14581
221215285248,48.98241,8.39478,116.17195
221319405312,48.98242,8.39477,116.19665
221423391488,48.98242,8.39477,116.20685
221527507456,48.98243,8.39476,116.23207
221631494144,48.98243,8.39475,116.24709
221735488256,48.98244,8.39475,116.26365
221839478016,48.98244,8.39474,116.27425
221943465728,48.98245,8.39474,116.29669
222047330048,48.98246,8.39473,116.32043
222151194112,48.98246,8.39472,116.34600
222254939392,48.98247,8.39472,116.36700
222358823936,48.98247,8.39471,116.39465
222462541824,48.98248,8.39470,116.41765
222566158336,48.98249,8.39470,116.43571
222669901056,48.98249,8.39469,116.45207
222773512448,48.98250,8.39469,116.47168
222877132032,48.98251,8.39468,116.49688
222980763648,48.98252,8.39467,116.51867
223084393216,48.98252,8.39467,116.53793
223187979008,48.98253,8.39466,116.55855
223291600640,48.98254,8.39465,116.57909
223395358208,48.98254,8.39465,116.58568
223498945280,48.98255,8.39464,116.58764
223602695168,48.98256,8.39463,116.59369
223706368512,48.98257,8.39463,116.61398
223810059008,48.98258,8.39462,116.65649
223913810432,48.98258,8.39461,116.69138
224018695936,48.98259,8.39460,116.72010
224121139456,48.98260,8.39460,116.72166
224225039872,48.98261,8.39459,116.71877
224328518912,48.98261,8.39459,116.72485
224432251136,48.98262,8.39458,116.72689
224535901440,48.98263,8.39457,116.72298
224639589888,48.98264,8.39457,116.71793
224743221504,48.98264,8.39456,116.71635
224846823936,48.98265,8.39456,116.71409
224950360576,48.98266,8.39455,116.70244
225053805056,48.98267,8.39455,116.68465
225157382912,48.98268,8.39454,116.65922
225260933376,48.98268,8.39454,116.65015
225364465408,48.98269,8.39453,116.62803
225468011520,48.98270,8.39453,116.61286
225571634944,48.98271,8.39452,116.58329
225675246336,48.98272,8.39451,116.55665
225778863104,48.98272,8.39451,116.52061
225882481408,48.98273,8.39450,116.49670
225986091520,48.98274,8.39450,116.47901
226089838336,48.98275,8.39449,116.46955
226193450752,48.98276,8.39448,116.46587
226297189888,48.98276,8.39448,116.45408
226400804352,48.98277,8.39447,116.44343
226504548864,48.98278,8.39446,116.42837
226608164864,48.98279,8.39446,116.41285
226711779328,48.98280,8.39445,116.39412
226815518464,48.98280,8.39444,116.38452
226919134464,48.98281,8.39444,116.38509
227022899712,48.98282,8.39443,116.38996
227126510336,48.98283,8.39442,116.38992
227230228736,48.98283,8.39442,116.38676
227333844992,48.98284,8.39441,116.37761
227437587200,48.98285,8.39440,116.36951
227541352448,48.98286,8.39439,116.35635
227644951040,48.98286,8.39439,116.33957
227748704000,48.98287,8.39438,116.34184
227852421888,48.98288,8.39437,116.34573
227956037376,48.98289,8.39437,116.34671
228059652864,48.98289,8.39436,116.34402
228163394560,48.98290,8.39435,116.36040
228267010048,48.98291,8.39435,116.37444
228370755584,48.98292,8.39434,116.38126
228474242304,48.98292,8.39433,116.38850
228577978880,48.98293,8.39433,116.38891
228681598464,48.98294,8.39432,116.39191
228785216000,48.98294,8.39431,116.39346
228888840704,48.98295,8.39431,116.39059
228992591872,48.98296,8.39430,116.38575
229096184320,48.98297,8.39429,116.38995
229199946496,48.98297,8.39429,116.39727
229303562752,48.98298,8.39428,116.39819
229407279616,48.98299,8.39427,116.40316
229510909952,48.98299,8.39427,116.39996
229614515968,48.98300,8.39426,116.39207
229718248448,48.98301,8.39426,116.39325
229821890816,48.98301,8.39425,116.40615
229925607424,48.98302,8.39424,116.42990
230029224960,48.98302,8.39424,116.44184
230132839424,48.98303,8.39423,116.44062
230236652544,48.98304,8.39423,116.43774
230340318720,48.98304,8.39422,116.44032
230443936512,48.98305,8.39422,116.45422
230547549952,48.98305,8.39421,116.46439
230651293184,48.98306,8.39421,116.46683
230754906112,48.98306,8.39420,116.47060
230858522112,48.98307,8.39420,116.47678
230962261504,48.98307,8.39419,116.48483
231065878272,48.98308,8.39419,116.47884
231169616128,48.98308,8.39418,116.46969
231273235200,48.98308,8.39418,116.46617
231376974336,48.98309,8.39418,116.47317
231480588800,48.98309,8.39417,116.48894
231584328192,48.98310,8.39417,116.49220
231687948288,48.98310,8.39416,116.48514
231791689216,48.98310,8.39416,116.48116
231895428608,48.98311,8.39416,116.48035
231999164672,48.98311,8.39416,116.48109
232102909696,48.98311,8.39415,116.48663
232206525440,48.98311,8.39415,116.49374
232310336512,48.98312,8.39415,116.49969
232414005248,48.98312,8.39415,116.50493
232517641216,48.98312,8.39415,116.50869
232621256704,48.98312,8.39415,116.50916
232725001728,48.98312,8.39414,116.51016
232828613376,48.98313,8.39414,116.50916
232932231936,48.98313,8.39414,116.50627
233035946496,48.98313,8.39414,116.49899
233139564800,48.98313,8.39414,116.49062
233243179008,48.98313,8.39414,116.48704
233346921216,48.98314,8.39414,116.48367
233450561536,48.98314,8.39414,116.48306
233554153472,48.98314,8.39414,116.48159
233657894656,48.98314,8.39413,116.48107
233761548544,48.98315,8.39413,116.47534
233865119232,48.98315,8.39413,116.46798
233968740864,48.98315,8.39413,116.46290
234072353536,48.98315,8.39413,116.46381
234175967232,48.98316,8.39413,116.46990
234279584256,48.98316,8.39413,116.47341
234383075584,48.98316,8.39412,116.47160
234486689280,48.98317,8.39412,116.46516
234590225920,48.98317,8.39412,116.46829
234693677824,48.98318,8.39412,116.48191
234797286912,48.98318,8.39412,116.49776
234900904960,48.98318,8.39411,116.50760
235004393472,48.98319,8.39411,116.51468
235108008448,48.98319,8.39411,116.51714
235211623424,48.98320,8.39410,116.52398
235315236608,48.98320,8.39410,116.53053
235418851328,48.98321,8.39410,116.52432
235522470400,48.98321,8.39409,116.51340
235626087936,48.98322,8.39409,116.50600
235729703168,48.98322,8.39409,116.50184
235833453824,48.98323,8.39408,116.50148
235937062144,48.98324,8.39408,116.50112
236040808448,48.98324,8.39407,116.50077
236144558848,48.98325,8.39407,116.50041
236248280320,48.98326,8.39406,116.50005
236352016384,48.98326,8.39405,116.49969
236455757312,48.98327,8.39405,116.49934
236559499264,48.98327,8.39404,116.49898
236663113472,48.98328,8.39404,116.49862
236766853888,48.98329,8.39403,116.49826
236870598144,48.98329,8.39403,116.49790
236974208512,48.98330,8.39402,116.49755
237077954048,48.98330,8.39402,116.49719
237181569280,48.98331,8.39401,116.49683
237285307136,48.98332,8.39401,116.49647
237388925184,48.98332,8.39400,116.49612
237492685312,48.98333,8.39400,116.49664
237596279040,48.98333,8.39399,116.50204
237699895808,48.98334,8.39399,116.51241
237803638784,48.98335,8.39398,116.51985
237907250176,48.98335,8.39397,116.51970
238011015680,48.98336,8.39397,116.51558
238114625536,48.98337,8.39396,116.50658
238218218752,48.98337,8.39395,116.49474
238321836800,48.98338,8.39395,116.49167
238425446144,48.98339,8.39394,116.49310
238529063424,48.98340,8.39394,116.49560
238632700160,48.98340,8.39393,116.49332
238736414720,48.98341,8.39393,116.49046
238840055040,48.98342,8.39392,116.48795
238943650304,48.98342,8.39391,116.48922
239047264768,48.98343,8.39391,116.48312
239151008256,48.98344,8.39390,116.47360
239254620672,48.98344,8.39390,116.46713
239358383360,48.98345,8.39389,116.47690
239461979904,48.98346,8.39388,116.49415
239565595648,48.98346,8.39388,116.50166
239669333760,48.98347,8.39387,116.49996
239772970240,48.98347,8.39387,116.50435
239876583424,48.98348,8.39386,116.51679
239980183808,48.98349,8.39386,116.52679
240083798784,48.98349,8.39385,116.52949
240187566848,48.98350,8.39385,116.53399
240291252736,48.98350,8.39384,116.53735
240394807296,48.98351,8.39384,116.54081
240498526976,48.98351,8.39383,116.55097
240602141696,48.98352,8.39383,116.55307
240705812992,48.98352,8.39382,116.55196
240809391360,48.98353,8.39382,116.54961
240912860160,48.98353,8.39381,116.54945
241016366336,48.98353,8.39381,116.54927
241119813376,48.98354,8.39380,116.54984
241223318272,48.98354,8.39380,116.55958
241326831872,48.98355,8.39379,116.57259
241430333184,48.98355,8.39379,116.58497
241533815040,48.98355,8.39378,116.59117
241637378560,48.98356,8.39378,116.59644
241740907008,48.98356,8.39377,116.60063
241844509952,48.98356,8.39377,116.60623
241948127232,48.98357,8.39376,116.61120
242052257536,48.98357,8.39376,116.61269
242155546880,48.98357,8.39375,116.61351
242259331328,48.98358,8.39374,116.61821
242363016704,48.98358,8.39374,116.62370
242466840064,48.98358,8.39373,116.63278
242570753024,48.98358,8.39372,116.63832
242674571520,48.98359,8.39371,116.63406
242778484992,48.98359,8.39370,116.62517
242882582528,48.98359,8.39370,116.61044
242986135808,48.98359,8.39369,116.59592
243089958912,48.98360,8.39368,116.58578
243193663488,48.98360,8.39367,116.57481
243297767424,48.98360,8.39366,116.56011
243401125120,48.98360,8.39365,116.54797
243504877824,48.98361,8.39364,116.53987
243608611584,48.98361,8.39363,116.53580
243712241408,48.98361,8.39363,116.53808
243816262656,48.98362,8.39362,116.53583
243919692288,48.98362,8.39360,116.52696
244023366912,48.98362,8.39359,116.51575
244127127808,48.98363,8.39358,116.50535
244230809600,48.98363,8.39357,116.50452
244334415616,48.98363,8.39356,116.51286
244438164224,48.98364,8.39355,116.51657
244541758464,48.98364,8.39354,116.51495
244645504256,48.98364,8.39353,116.51621
244749128192,48.98365,8.39352,116.51009
244852928000,48.98365,8.39351,116.50108
244956494336,48.98366,8.39349,116.49236
245060105728,48.98366,8.39348,116.48547
245163735040,48.98366,8.39347,116.48643
245267447296,48.98367,8.39346,116.49536
245371066880,48.98367,8.39345,116.51149
245474682624,48.98368,8.39344,116.52918
245578318080,48.98368,8.39342,116.53767
245681913600,48.98369,8.39341,116.53321
245785648896,48.98369,8.39340,116.52024
245889275904,48.98369,8.39339,116.50996
245992756736,48.98370,8.39337,116.51687
246096497664,48.98370,8.39336,116.53350
246200119296,48.98371,8.39335,116.54899
246303725824,48.98371,8.39334,116.56091
246407472128,48.98372,8.39332,116.57355
246511208704,48.98372,8.39331,116.57545
246614828032,48.98372,8.39330,116.56799
246718587392,48.98373,8.39329,116.56138
246822269952,48.98373,8.39327,116.56664
246925919744,48.98374,8.39326,116.57991
247029665024,48.98374,8.39325,116.59155
247133281280,48.98374,8.39324,116.59844
247236892928,48.98375,8.39322,116.59418
247340531712,48.98375,8.39321,116.58908
247444124928,48.98376,8.39320,116.59415
247547863296,48.98376,8.39319,116.59951
247651483904,48.98376,8.39318,116.60793
247755096576,48.98377,8.39317,116.62676
247858837760,48.98377,8.39315,116.65039
247962447360,48.98378,8.39314,116.65786
248066066432,48.98378,8.39313,116.65898
248169830400,48.98378,8.39312,116.66633
248273423872,48.98379,8.39311,116.67460
248377041920,48.98379,8.39310,116.68110
248480659456,48.98379,8.39308,116.69450
248584267520,48.98380,8.39307,116.70776
248688005120,48.98380,8.39306,116.71661
248791627264,48.98381,8.39305,116.71750
248895242496,48.98381,8.39304,116.71704
248998858240,48.98381,8.39303,116.72363
249102474752,48.98382,8.39302,116.73486
249206103552,48.98382,8.39301,116.74046
249309852928,48.98382,8.39299,116.74619
249413443840,48.98383,8.39298,116.75687
249517191936,48.98383,8.39297,116.76324
249620811008,48.98383,8.39296,116.77196
249724538624,48.98384,8.39295,116.77986
249828156160,48.98384,8.39294,116.78671
249931873536,48.98384,8.39294,116.79536
250035461888,48.98385,8.39293,116.80470
250139130368,48.98385,8.39292,116.80920
250242796800,48.98385,8.39291,116.81123
250346493184,48.98386,8.39290,116.81850
250450296832,48.98386,8.39289,116.82200
250553966336,48.98386,8.39289,116.82000
250657879552,48.98386,8.39288,116.81671
250761593856,48.98387,8.39287,116.81799
250865435904,48.98387,8.39286,116.81889
250969258496,48.98387,8.39286,116.81892
251072914432,48.98387,8.39285,116.81925
251176836608,48.98388,8.39284,116.82131
251280600320,48.98388,8.39284,116.81937
251384388096,48.98388,8.39283,116.80791
251488216320,48.98389,8.39282,116.79342
251591869184,48.98389,8.39282,116.78496
251695781376,48.98389,8.39281,116.78077
251799688192,48.98390,8.39281,116.77646
251903606528,48.98390,8.39280,116.76985
252007404288,48.98391,8.39280,116.77139
252111197184,48.98391,8.39279,116.76817
252215076352,48.98392,8.39279,116.77142
252318817280,48.98392,8.39279,116.77501
252422479360,48.98393,8.39278,116.77527
252526158336,48.98393,8.39278,116.77063
252629797120,48.98394,8.39278,116.76271
252733385984,48.98394,8.39278,116.74585
252837003520,48.98395,8.39278,116.72867
252940620288,48.98395,8.39278,116.72133
253044234496,48.98396,8.39278,116.72171
253147854592,48.98396,8.39278,116.72041
253251493888,48.98397,8.39278,116.71786
253355088128,48.98398,8.39278,116.71136
253458721792,48.98398,8.39278,116.70936
253562253568,48.98399,8.39278,116.70333
253665815552,48.98399,8.39278,116.69955
253769298688,48.98400,8.39279,116.69305
253872699904,48.98401,8.39279,116.68764
253976171264,48.98401,8.39279,116.68552
254079690496,48.98402,8.39280,116.68709
254183015936,48.98402,8.39280,116.69495
254286241536,48.98403,8.39281,116.69871
254389838080,48.98403,8.39281,116.69916
254492866816,48.98404,8.39282,116.69186
254596236288,48.98405,8.39282,116.68394
254699720448,48.98405,8.39283,116.67937
254803092992,48.98406,8.39283,116.67466
254906605568,48.98407,8.39284,116.67207
255010077440,48.98407,8.39284,116.68392
255113548032,48.98408,8.39285,116.69506
255217038080,48.98408,8.39285,116.70868
255320653056,48.98409,8.39286,116.71641
255424276224,48.98410,8.39286,116.73090
255527901184,48.98410,8.39287,116.75146
255631495424,48.98411,8.39287,116.77641
255735152640,48.98412,8.39288,116.79869
255838730752,48.98412,8.39288,116.82302
255942338816,48.98413,8.39289,116.84464
256046071040,48.98414,8.39290,116.85141
256149700352,48.98414,8.39290,116.85091
256253377280,48.98415,8.39291,116.84937
256357355520,48.98416,8.39291,116.84157
256460667904,48.98416,8.39292,116.83040
256564360448,48.98417,8.39292,116.82483
256668051968,48.98418,8.39293,116.83245
256771663104,48.98419,8.39294,116.84637
256875381760,48.98420,8.39294,116.85566
256979083264,48.98420,8.39295,116.85952
257082617856,48.98421,8.39295,116.85769
257186245120,48.98422,8.39296,116.85194
257289847808,48.98423,8.39297,116.85181
257393460992,48.98423,8.39297,116.84608
257496993024,48.98424,8.39298,116.85250
257600570112,48.98425,8.39299,116.87779
257704184832,48.98426,8.39299,116.90263
257807926016,48.98427,8.39300,116.90388
257911547136,48.98428,8.39301,116.89400
258015151104,48.98428,8.39301,116.88644
258118779136,48.98429,8.39302,116.88957
258222383104,48.98430,8.39303,116.90278
258326127616,48.98431,8.39303,116.91070
258429612544,48.98432,8.39304,116.91259
258533356288,48.98433,8.39305,116.91468
258636974592,48.98434,8.39305,116.91197
258740584192,48.98434,8.39306,116.90827
258844329728,48.98435,8.39307,116.90293
258947943680,48.98436,8.39307,116.89491
259051557888,48.98437,8.39308,116.89811
259155179776,48.98438,8.39309,116.90427
259258942208,48.98439,8.39309,116.90661
259362536448,48.98440,8.39310,116.91228
259466167296,48.98440,8.39311,116.92674
259569760000,48.98441,8.39311,116.94229
259673373440,48.98442,8.39312,116.94218
259776995072,48.98443,8.39313,116.93011
259880610560,48.98444,8.39313,116.92480
259984349184,48.98445,8.39314,116.92522
260088003328,48.98445,8.39315,116.92978
260191582464,48.98446,8.39315,116.92683
260295198976,48.98447,8.39316,116.91497
260398810368,48.98448,8.39316,116.89447
260502679552,48.98449,8.39317,116.87262
260606256384,48.98450,8.39318,116.83797
260709905152,48.98451,8.39318,116.82645
260813595648,48.98451,8.39319,116.81526
260917146368,48.98452,8.39320,116.79979
261020891136,48.98453,8.39320,116.78526
261124520960,48.98454,8.39321,116.76659
261228110080,48.98455,8.39322,116.75396
261331846912,48.98455,8.39322,116.73880
261435362304,48.98456,8.39323,116.72964
261539108096,48.98457,8.39323,116.71719
261642699008,48.98458,8.39324,116.71691
261746320128,48.98459,8.39325,116.70934
261850222848,48.98460,8.39325,116.69289
261953671168,48.98460,8.39326,116.67537
262057340160,48.98461,8.39327,116.64913
262160919040,48.98462,8.39327,116.62562
262264516864,48.98463,8.39328,116.61303
262368568064,48.98464,8.39328,116.61259
262471750144,48.98464,8.39329,116.60184
262575481856,48.98465,8.39329,116.59026
262679249920,48.98466,8.39330,116.58572
262782768640,48.98467,8.39331,116.59470
262886333952,48.98468,8.39331,116.60014
262990110208,48.98469,8.39332,116.59595
263093708288,48.98469,8.39332,116.58921
263197428224,48.98470,8.39333,116.58255
263301171456,48.98471,8.39333,116.57631
263404791296,48.98472,8.39334,116.57195
263508541184,48.98473,8.39334,116.56158
263612286976,48.98474,8.39335,116.55170
263715894784,48.98474,8.39335,116.54852
263819646720,48.98475,8.39336,116.55157
263923240448,48.98476,8.39336,116.55489
264026981376,48.98477,8.39337,116.54968
264130595072,48.98478,8.39337,116.54372
264234209024,48.98479,8.39338,116.53178
264337825024,48.98479,8.39339,116.51377
264441464576,48.98480,8.39339,116.49303
264545079808,48.98481,8.39340,116.48082
264648688640,48.98482,8.39340,116.48000
264752311296,48.98483,8.39341,116.48553
264855902208,48.98483,8.39342,116.48627
264959540992,48.98484,8.39342,116.46967
265063132672,48.98485,8.39343,116.45715
265166874880,48.98486,8.39344,116.45149
265270487808,48.98487,8.39344,116.44160
265374102528,48.98488,8.39345,116.42283
265477847808,48.98488,8.39345,116.41780
265581460736,48.98489,8.39346,116.42652
265685223936,48.98490,8.39347,116.42565
265788816640,48.98491,8.39347,116.42054
265892555520,48.98492,8.39348,116.41302
265996170496,48.98492,8.39349,116.40228
266099789056,48.98493,8.39349,116.40478
266203527680,48.98494,8.39350,116.40786
266307143168,48.98495,8.39351,116.39516
266410882304,48.98495,8.39351,116.37907
266514492928,48.98496,8.39352,116.36914
266618114816,48.98497,8.39353,116.35965
266721894656,48.98498,8.39353,116.34178
266825471488,48.98499,8.39354,116.31846
266929106944,48.98499,8.39354,116.30654
267032824832,48.98500,8.39355,116.29954
267136463872,48.98501,8.39356,116.28922
267240186624,48.98501,8.39356,116.27730
267343800064,48.98502,8.39357,116.27263
267447560192,48.98503,8.39357,116.26790
267551174912,48.98503,8.39358,116.26085
267654792704,48.98504,8.39358,116.25648
267758384640,48.98505,8.39359,116.25778
267862124544,48.98505,8.39360,116.26731
267965740544,48.98506,8.39360,116.27483
268069357824,48.98507,8.39361,116.27297
268172969728,48.98507,8.39361,116.26402
268276588288,48.98508,8.39362,116.24991
268380198656,48.98508,8.39362,116.23772
268483818752,48.98509,8.39363,116.23300
268587562496,48.98509,8.39363,116.23262
268691173632,48.98510,8.39364,116.22820
268794832640,48.98510,8.39364,116.22055
268898427136,48.98511,8.39365,116.22453
269002027008,48.98511,8.39365,116.23832
269105763840,48.98512,8.39365,116.24847
269209396992,48.98512,8.39366,116.24708
269313003520,48.98513,8.39366,116.24397
269416495616,48.98513,8.39367,116.23258
269520100608,48.98514,8.39367,116.22223
269623707136,48.98515,8.39368,116.21774
269727369728,48.98515,8.39368,116.21805
269830947840,48.98516,8.39368,116.21468
269934683392,48.98516,8.39369,116.21000
270038304256,48.98517,8.39369,116.19978
270142064128,48.98517,8.39370,116.19175
270245783552,48.98518,8.39370,116.18596
270349519872,48.98519,8.39370,116.18324
270453262592,48.98519,8.39371,116.18001
270557003264,48.98520,8.39371,116.17631
270660744448,48.98520,8.39372,116.18116
270764482048,48.98521,8.39372,116.18555
270868225792,48.98522,8.39373,116.18064
270971964928,48.98523,8.39373,116.16432
271075707392,48.98523,8.39373,116.15065
271179443712,48.98524,8.39374,116.14943
271283063552,48.98525,8.39374,116.15939
271386800896,48.98525,8.39375,116.16113
271490416384,48.98526,8.39376,116.15369
271594159872,48.98527,8.39376,116.14953
271697767680,48.98528,8.39377,116.14778
271801264128,48.98528,8.39377,116.15931
271904880896,48.98529,8.39378,116.17914
272008560128,48.98530,8.39379,116.21248
272112134400,48.98531,8.39379,116.23596
272215725568,48.98531,8.39380,116.25449
272319218176,48.98532,8.39381,116.26085
272422851840,48.98533,8.39381,116.26683
272526501888,48.98534,8.39382,116.28099
272630062848,48.98535,8.39383,116.28512
272733678336,48.98535,8.39384,116.28530
272837316096,48.98536,8.39384,116.28831
272941031168,48.98537,8.39385,116.29802
273044650240,48.98538,8.39386,116.30443
273148390912,48.98539,8.39386,116.30666
273252006656,48.98540,8.39387,116.30558
273355759616,48.98540,8.39388,116.31817
273459488000,48.98541,8.39389,116.33341
273563103744,48.98542,8.39389,116.34721
273666718976,48.98543,8.39390,116.34625
273770376704,48.98544,8.39391,116.33957
273874074368,48.98545,8.39391,116.33662
273977690112,48.98546,8.39392,116.33984
274081319168,48.98546,8.39393,116.34165
274185045760,48.98547,8.39393,116.33825
274288822784,48.98548,8.39394,116.34251
274392523008,48.98549,8.39395,116.35208
274496142080,48.98550,8.39395,116.36173
274599758080,48.98551,8.39396,116.36515
274703388928,48.98551,8.39397,116.35886
274807113216,48.98552,8.39397,116.34618
274910743040,48.98553,8.39398,116.33672
275014468096,48.98554,8.39399,116.33018
275118083840,48.98555,8.39399,116.33297
275221699072,48.98556,8.39400,116.33466
275325519872,48.98556,8.39400,116.34423
275429054976,48.98557,8.39401,116.36172
275532795392,48.98558,8.39402,116.37263
275636435712,48.98559,8.39402,116.37489
275740024832,48.98559,8.39403,116.37260
275843641856,48.98560,8.39404,116.37130
275947257344,48.98561,8.39404,116.37860
276050870528,48.98562,8.39405,116.38696
276154490112,48.98562,8.39405,116.39606
276258117120,48.98563,8.39406,116.40443
276361843968,48.98564,8.39406,116.41129
276465294336,48.98565,8.39407,116.41980
276568846592,48.98565,8.39407,116.42552
276672538624,48.98566,8.39408,116.42370
276776470272,48.98567,8.39408,116.41837
276879909632,48.98567,8.39409,116.41352
276983304192,48.98568,8.39409,116.41047
277087006976,48.98569,8.39410,116.41056
277190658304,48.98569,8.39410,116.41460
277294298368,48.98570,8.39410,116.42169
277397896448,48.98570,8.39411,116.43067
277501633024,48.98571,8.39411,116.43797
277605367296,48.98571,8.39412,116.44488
277708995584,48.98572,8.39412,116.44624
277812823552,48.98573,8.39412,116.44534
277916618496,48.98573,8.39412,116.44689
278020452864,48.98574,8.39413,116.45018
278124327680,48.98574,8.39413,116.45177
278228289792,48.98574,8.39413,116.45020
278332275456,48.98575,8.39413,116.44769
278436394752,48.98575,8.39414,116.44911
278540510976,48.98576,8.39414,116.45250
278644629760,48.98576,8.39415,116.45590
278748889856,48.98576,8.39415,116.45929
278853004288,48.98576,8.39416,116.46268
278957321728,48.98577,8.39416,116.46607
279061235200,48.98577,8.39417,116.46947
279165428992,48.98577,8.39417,116.47286
279269674752,48.98577,8.39418,116.47625
279373414912,48.98577,8.39418,116.47964
279477779200,48.98578,8.39419,116.48303
279581258496,48.98578,8.39419,116.48643
279684945920,48.98578,8.39419,116.48982
279788741888,48.98578,8.39420,116.49321
279892263680,48.98579,8.39420,116.49660
279996002304,48.98579,8.39421,116.50000
280099718400,48.98579,8.39421,116.50339
280203108864,48.98579,8.39422,116.50028
280306809600,48.98579,8.39423,116.49475
280410460928,48.98579,8.39423,116.47998
280514270720,48.98579,8.39424,116.46780
280617785600,48.98579,8.39424,116.46590
280721073152,48.98579,8.39425,116.46338
280824527872,48.98579,8.39426,116.44701
280927915520,48.98579,8.39426,116.42831
281031402496,48.98578,8.39427,116.41431
281134703104,48.98578,8.39428,116.41161
281238016768,48.98578,8.39428,116.41404
281341274368,48.98578,8.39429,116.40856
281444472576,48.98577,8.39430,116.40147
281547620096,48.98577,8.39430,116.39359
281650869504,48.98577,8.39431,116.38863
281754217216,48.98577,8.39432,116.38673
281857584128,48.98576,8.39433,116.38188
281961050112,48.98576,8.39433,116.37373
282064548608,48.98576,8.39434,116.36282
282168073728,48.98576,8.39435,116.35680
282271560192,48.98575,8.39436,116.35402
282375160320,48.98575,8.39437,116.35086
282478776064,48.98575,8.39437,116.34445
282582410240,48.98574,8.39438,116.33527
282686010112,48.98574,8.39439,116.33704
282789747200,48.98574,8.39440,116.34634
282893467648,48.98573,8.39441,116.35780
282997100800,48.98573,8.39442,116.35508
283100733952,48.98573,8.39443,116.34943
283204459776,48.98572,8.39444,116.34793
283308073984,48.98572,8.39445,116.35047
283411710208,48.98572,8.39446,116.35456
283515432448,48.98571,8.39447,116.34919
283619043584,48.98571,8.39448,116.33616
283722663168,48.98571,8.39450,116.32372
283826404608,48.98570,8.39451,116.32256
283930165248,48.98570,8.39452,116.33362
284033758720,48.98570,8.39453,116.34926
284137499392,48.98569,8.39454,116.35426
284241133824,48.98569,8.39455,116.35310
284344731392,48.98568,8.39456,116.34738
284448470784,48.98568,8.39457,116.34084
284552086528,48.98568,8.39459,116.33812
284655701248,48.98567,8.39460,116.33453
284759316736,48.98567,8.39461,116.33220
284862934272,48.98566,8.39462,116.32832
284966671104,48.98566,8.39463,116.32433
285070412032,48.98566,8.39464,116.32385
285174030080,48.98565,8.39466,116.31983
285277775104,48.98565,8.39467,116.31538
285381383936,48.98565,8.39468,116.31909
285485124608,48.98564,8.39469,116.32794
285588739072,48.98564,8.39470,116.33203
285692374784,48.98563,8.39472,116.33463
285796079104,48.98563,8.39473,116.33323
285899862784,48.98562,8.39474,116.32516
286003395840,48.98562,8.39475,116.31475
286106987264,48.98562,8.39476,116.30923
286210683904,48.98561,8.39477,116.30495
286314299648,48.98561,8.39479,116.30226
286417915136,48.98560,8.39480,116.30566
286521549312,48.98560,8.39481,116.30792
286625145856,48.98560,8.39482,116.30273
286728780032,48.98559,8.39483,116.29607
286832500736,48.98559,8.39485,116.28859
286936209152,48.98558,8.39486,116.28758
287039750656,48.98558,8.39487,116.29586
287143488512,48.98558,8.39488,116.30978
287247209984,48.98557,8.39489,116.32970
287350829312,48.98557,8.39490,116.34449
287454444544,48.98556,8.39491,116.34246
287558060544,48.98556,8.39493,116.33910
287661803520,48.98556,8.39494,116.33369
287765544192,48.98555,8.39495,116.33322
287869158400,48.98555,8.39496,116.33656
287972895744,48.98555,8.39497,116.34895
288076512512,48.98554,8.39498,116.36359
288180127744,48.98554,8.39499,116.37749
288283763456,48.98553,8.39500,116.39887
288387357184,48.98553,8.39502,116.41351
288490993152,48.98553,8.39503,116.41968
288594587904,48.98552,8.39504,116.42395
288698207232,48.98552,8.39505,116.42430
288801817344,48.98552,8.39506,116.42635
288905435648,48.98551,8.39507,116.42525
289009174272,48.98551,8.39508,116.42574
289112812800,48.98551,8.39509,116.42951
289216446720,48.98550,8.39510,116.43671
289320151040,48.98550,8.39511,116.44669
289423762688,48.98550,8.39513,116.44465
289527506688,48.98550,8.39514,116.43311
289631121664,48.98549,8.39515,116.42719
289734861312,48.98549,8.39516,116.42787
289838598912,48.98549,8.39517,116.43304
289942340864,48.98549,8.39518,116.43472
290045957632,48.98548,8.39519,116.42484
290149577472,48.98548,8.39520,116.40720
290253247744,48.98548,8.39522,116.38871
290356821760,48.98548,8.39523,116.38581
290460584448,48.98547,8.39524,116.39381
290564177920,48.98547,8.39525,116.39246
290667781376,48.98547,8.39526,116.38078
290771495680,48.98547,8.39527,116.36645
290875296768,48.98547,8.39528,116.35666
290978876928,48.98547,8.39529,116.35460
291082492928,48.98546,8.39531,116.36160
291186233600,48.98546,8.39532,116.36938
291289869824,48.98546,8.39533,116.37234
291393462272,48.98546,8.39534,116.37848
291497204736,48.98546,8.39535,116.37760
291600820224,48.98546,8.39536,116.36665
291704557056,48.98546,8.39537,116.35394
291808172800,48.98545,8.39538,116.34964
291912139008,48.98545,8.39540,116.35589
292015532032,48.98545,8.39541,116.36214
292119270400,48.98545,8.39542,116.36269
292222755328,48.98545,8.39543,116.35715
292326498304,48.98545,8.39544,116.35493
292430009088,48.98545,8.39545,116.36508
292533604096,48.98545,8.39546,116.38519
292637249280,48.98545,8.39547,116.39828
292740870144,48.98545,8.39549,116.41088
292844450816,48.98545,8.39550,116.42216
292948069888,48.98544,8.39551,116.43627
293051806720,48.98544,8.39552,116.44866
293155427072,48.98544,8.39553,116.46191
293259163136,48.98544,8.39554,116.47073
293362780672,48.98544,8.39555,116.47830
293466522112,48.98544,8.39556,116.48642
293570138368,48.98544,8.39557,116.50347
293673878784,48.98544,8.39558,116.53320
293777492224,48.98544,8.39559,116.55875
293881229824,48.98544,8.39560,116.57658
293984849920,48.98544,8.39561,116.58144
294088588288,48.98544,8.39562,116.58396
294192204800,48.98544,8.39563,116.58644
294295819008,48.98544,8.39564,116.59319
294399435008,48.98544,8.39565,116.60398
294503174400,48.98544,8.39566,116.61815
294606792192,48.98544,8.39567,116.62660
294710533888,48.98545,8.39568,116.63571
294814270464,48.98545,8.39569,116.64575
294918000896,48.98545,8.39570,116.64855
295021740544,48.98545,8.39570,116.65427
295125489920,48.98545,8.39571,116.66000
295229238528,48.98545,8.39572,116.66477
295333112064,48.98545,8.39573,116.67501
295436993792,48.98545,8.39573,116.68778
295540737536,48.98545,8.39574,116.70026
295644466688,48.98545,8.39574,116.70631
295748215040,48.98545,8.39575,116.70826
295851791872,48.98545,8.39576,116.70305
295955528448,48.98545,8.39576,116.69582
296059391232,48.98545,8.39577,116.68329
296163133952,48.98545,8.39577,116.66865
296266900224,48.98545,8.39578,116.66084
296370652672,48.98545,8.39578,116.65356
296474515456,48.98545,8.39579,116.65200
296578236928,48.98545,8.39579,116.65127
296681972992,48.98545,8.39580,116.65726
296785717760,48.98545,8.39580,116.66060
296889455360,48.98544,8.39581,116.66222
296993198592,48.98544,8.39581,116.65725
297096936448,48.98544,8.39582,116.65124
297200678912,48.98544,8.39582,116.64441
297304419328,48.98544,8.39583,116.63731
297408156416,48.98544,8.39583,116.63017
297511773952,48.98544,8.39583,116.63128
297615539456,48.98543,8.39584,116.63683
297719256320,48.98543,8.39584,116.64291
297823019264,48.98543,8.39585,116.64849
297926736640,48.98543,8.39585,116.65163
298030478592,48.98542,8.39586,116.65395
298134093824,48.98542,8.39586,116.65256
298237702912,48.98542,8.39586,116.64827
298341447680,48.98541,8.39587,116.64373
298445064448,48.98541,8.39587,116.64072
298548639232,48.98540,8.39588,116.64065
298651915264,48.98540,8.39588,116.64419
298755430144,48.98539,8.39588,116.64601
298858645248,48.98539,8.39588,116.64745
298962016768,48.98538,8.39589,116.64715
299065262080,48.98537,8.39589,116.64531
299168715776,48.98537,8.39589,116.64344
299272000256,48.98536,8.39589,116.64076
299375390976,48.98535,8.39590,116.63865
299478944512,48.98535,8.39590,116.64160
299582083584,48.98534,8.39590,116.63702
299685540096,48.98533,8.39590,116.63449
299788811008,48.98533,8.39590,116.62926
299892307200,48.98532,8.39590,116.62199
299995797760,48.98531,8.39591,116.60276
300099290624,48.98530,8.39591,116.58360
300202816768,48.98529,8.39591,116.57056
300306393600,48.98528,8.39591,116.56855
300409883392,48.98528,8.39591,116.56358
300513501696,48.98527,8.39592,116.54964
300617108992,48.98526,8.39592,116.53423
300720741888,48.98525,8.39592,116.52109
300824244736,48.98524,8.39592,116.51632
300927848704,48.98523,8.39592,116.51244
301031472128,48.98522,8.39592,116.51096
301134942976,48.98521,8.39593,116.50728
301238558208,48.98520,8.39593,116.50898
301342174976,48.98519,8.39593,116.51047
301445787648,48.98519,8.39593,116.51132
301549548288,48.98518,8.39593,116.50812
301653182976,48.98517,8.39594,116.50163
301756764160,48.98516,8.39594,116.49855
301860492288,48.98515,8.39594,116.49306
301964115712,48.98514,8.39594,116.48936
302067732480,48.98513,8.39594,116.48703
302171370752,48.98512,8.39595,116.49335
302275089920,48.98511,8.39595,116.49857
302378700032,48.98510,8.39595,116.50179
302482440192,48.98510,8.39595,116.50172
302586081792,48.98509,8.39595,116.49816
302689673216,48.98508,8.39596,116.49688
302793417984,48.98507,8.39596,116.49691
302897028864,48.98506,8.39596,116.49940
303000791552,48.98505,8.39596,116.50255
303104386816,48.98504,8.39596,116.50597
303208004608,48.98503,8.39597,116.51016
303311742720,48.98502,8.39597,116.51228
303415355904,48.98502,8.39597,116.51655
303518968832,48.98501,8.39597,116.52168
303622590464,48.98500,8.39597,116.52152
303726200320,48.98499,8.39598,116.51574
303829944320,48.98498,8.39598,116.50909
303933563136,48.98497,8.39598,116.50103
304037177600,48.98496,8.39598,116.49358
304140829952,48.98495,8.39598,116.48660
304244413184,48.98495,8.39599,116.48393
304348022528,48.98494,8.39599,116.47797
304451784192,48.98493,8.39599,116.46765
304555373824,48.98492,8.39599,116.46398
304658992384,48.98491,8.39599,116.46595
304762757632,48.98490,8.39600,116.46027
304866350848,48.98489,8.39600,116.45360
304970112512,48.98488,8.39600,116.45133
305073702400,48.98487,8.39600,116.45226
305177331968,48.98486,8.39601,116.45103
305281061888,48.98485,8.39601,116.44980
305384698880,48.98484,8.39601,116.44858
305488419328,48.98484,8.39601,116.44735
305592046336,48.98483,8.39602,116.44613
305695650560,48.98482,8.39602,116.44490
305799302656,48.98481,8.39602,116.44368
305902941952,48.98480,8.39602,116.44245
306006588416,48.98479,8.39602,116.44123
306110192384,48.98478,8.39603,116.44000
306213729024,48.98477,8.39603,116.43878
306317459968,48.98476,8.39603,116.43755
306421105920,48.98475,8.39603,116.43633
306524718848,48.98474,8.39604,116.43510
306628310016,48.98473,8.39604,116.43388
306731933952,48.98472,8.39604,116.43265
306835665408,48.98471,8.39604,116.43143
306939291904,48.98471,8.39605,116.43501
307042919424,48.98470,8.39605,116.43703
307146515200,48.98469,8.39605,116.43920
307250136832,48.98468,8.39605,116.44169
307353881088,48.98467,8.39605,116.44104
307457735168,48.98467,8.39606,116.44259
307561304576,48.98466,8.39606,116.44415
307664865536,48.98465,8.39606,116.44570
307768600832,48.98465,8.39606,116.44726
307872206848,48.98464,8.39606,116.44881
307976029952,48.98463,8.39606,116.45036
308079741440,48.98463,8.39606,116.45192
308183574784,48.98462,8.39606,116.45347
308287285248,48.98461,8.39606,116.45502
308391152640,48.98461,8.39606,116.45658
308495035904,48.98460,8.39606,116.45813
308598928640,48.98459,8.39606,116.45969
308702971904,48.98459,8.39606,116.46124
308806919424,48.98458,8.39607,116.46279
308910851584,48.98457,8.39607,116.46435
309014970112,48.98457,8.39606,116.47156
309118950400,48.98456,8.39606,116.48116
309223066624,48.98456,8.39606,116.48775
309327187968,48.98455,8.39606,116.49010
309431180288,48.98455,8.39605,116.49116
309535173632,48.98455,8.39605,116.49311
309639036416,48.98454,8.39604,116.49524
309742898432,48.98454,8.39604,116.49863
309846644224,48.98453,8.39603,116.50211
309950503424,48.98453,8.39603,116.50598
310054338560,48.98453,8.39602,116.50832
310157859584,48.98452,8.39602,116.51094
310261568000,48.98452,8.39601,116.51714
310365017600,48.98452,8.39600,116.51859
310468474112,48.98452,8.39599,116.51768
310572040960,48.98452,8.39599,116.51137
310675441408,48.98451,8.39598,116.50706
310778828032,48.98451,8.39597,116.49808
310882305024,48.98451,8.39596,116.48757
310985752832,48.98451,8.39595,116.47585
311089255168,48.98451,8.39594,116.45523
311192766464,48.98451,8.39594,116.44107
311296382976,48.98451,8.39593,116.42683
311399996416,48.98451,8.39592,116.41105
311503615488,48.98451,8.39591,116.39739
311607229696,48.98451,8.39590,116.37858
311710869760,48.98451,8.39589,116.36027
311814399488,48.98451,8.39588,116.34282
311917972224,48.98451,8.39587,116.33244
312021567488,48.98451,8.39586,116.32128
312125312000,48.98451,8.39585,116.31216
312228793344,48.98451,8.39583,116.30376
312332413184,48.98452,8.39582,116.29713
312436023808,48.98452,8.39581,116.28895
312539555584,48.98452,8.39580,116.27202
312643134976,48.98452,8.39579,116.25294
312746750208,48.98452,8.39578,116.23357
312850384640,48.98453,8.39577,116.21892
312953981696,48.98453,8.39575,116.20783
313057470208,48.98453,8.39574,116.19530
313161086720,48.98454,8.39573,116.17773
313264577792,48.98454,8.39572,116.16126
313368193792,48.98454,8.39571,116.14891
313471809536,48.98455,8.39569,116.14517
313575297280,48.98455,8.39568,116.15045
313678817280,48.98455,8.39567,116.16011
313782277376,48.98456,8.39565,116.16792
313885894400,48.98456,8.39564,116.17236
313989519616,48.98456,8.39563,116.17538
314093000704,48.98457,8.39561,116.18314
314196740096,48.98457,8.39560,116.18874
314300357632,48.98458,8.39559,116.19266
314403973376,48.98458,8.39557,116.19831
314507588864,48.98458,8.39556,116.20562
314611205120,48.98459,8.39554,116.21962
314714820352,48.98459,8.39553,116.22837
314818432512,48.98460,8.39552,116.24621
314922051584,48.98460,8.39550,116.25755
315025668096,48.98460,8.39549,116.27195
315129281792,48.98461,8.39547,116.28614
315233027840,48.98461,8.39546,116.30544
315336643328,48.98462,8.39545,116.31947
315440386560,48.98462,8.39543,116.33254
315543998976,48.98463,8.39542,116.34471
315647733504,48.98463,8.39541,116.36355
315751369728,48.98464,8.39539,116.37733
315855091968,48.98464,8.39538,116.38602
315958678528,48.98464,8.39536,116.39778
316062873600,48.98465,8.39535,116.40690
316165896192,48.98465,8.39534,116.41412
316269524480,48.98466,8.39532,116.42149
316373045248,48.98466,8.39531,116.42896
316476701440,48.98467,8.39530,116.43319
316580331776,48.98467,8.39528,116.43427
316683951616,48.98468,8.39527,116.43307
316787630592,48.98468,8.39526,116.43002
316891243776,48.98468,8.39524,116.42675
316995077888,48.98469,8.39523,116.42480
317098477824,48.98469,8.39522,116.42798
317202217728,48.98470,8.39520,116.43479
317305840128,48.98470,8.39519,116.44476
317409871104,48.98471,8.39518,116.44884
317513472768,48.98471,8.39516,116.45288
317616824064,48.98472,8.39515,116.45486
317720444160,48.98472,8.39514,116.46040
317824030720,48.98473,8.39513,116.46745
317927776000,48.98473,8.39511,116.47355
318031416320,48.98473,8.39510,116.48019
318135007232,48.98474,8.39509,116.48266
318238494208,48.98474,8.39507,116.48195
318342109440,48.98475,8.39506,116.47952
318445852160,48.98475,8.39505,116.47479
318549467136,48.98476,8.39504,116.46880
318653081856,48.98476,8.39502,116.46440
318756833280,48.98476,8.39501,116.46535
318860439040,48.98477,8.39500,116.46932
318964052736,48.98477,8.39499,116.47435
319067672576,48.98478,8.39498,116.47893
319171414016,48.98478,8.39497,116.48030
319275025920,48.98479,8.39495,116.48296
319378765312,48.98479,8.39494,116.48296
319482383616,48.98479,8.39493,116.48446
319586122752,48.98480,8.39492,116.48635
319689736704,48.98480,8.39491,116.49004
319793350400,48.98481,8.39490,116.49382
319896983040,48.98481,8.39489,116.49482
320000478976,48.98481,8.39488,116.49844
320104082944,48.98482,8.39487,116.50820
320207564800,48.98482,8.39487,116.51659
320311180288,48.98482,8.39486,116.51685
320414671616,48.98483,8.39485,116.51584
320518160640,48.98483,8.39484,116.51205
320621775872,48.98483,8.39483,116.51436
320725266432,48.98483,8.39482,116.51674
320828757248,48.98484,8.39481,116.51933
320932115968,48.98484,8.39481,116.52134
321035485440,48.98484,8.39480,116.50786
321138868992,48.98484,8.39479,116.49174
321242094080,48.98484,8.39479,116.48121
321345328640,48.98484,8.39478,116.47179
321448571904,48.98485,8.39477,116.46223
321551935232,48.98485,8.39477,116.45414
321655180032,48.98485,8.39476,116.44678
321758564096,48.98485,8.39475,116.44614
321861909760,48.98485,8.39475,116.44287
321965297408,48.98485,8.39474,116.43904
322069205504,48.98484,8.39473,116.43513
322172267520,48.98484,8.39473,116.43549
322275879680,48.98484,8.39472,116.43558
322379364864,48.98484,8.39472,116.43267
322483207936,48.98484,8.39471,116.43304
322586876672,48.98484,8.39471,116.43443
322690610944,48.98483,8.39470,116.43305
322794351360,48.98483,8.39470,116.42493
322898209280,48.98483,8.39469,116.41229
323002131200,48.98482,8.39469,116.39825
323106048256,48.98482,8.39468,116.38799
323210046464,48.98482,8.39468,116.38592
323314048000,48.98481,8.39467,116.38908
323418018816,48.98481,8.39467,116.39502
323522009088,48.98480,8.39466,116.39306
323626013440,48.98480,8.39466,116.38321
323729876736,48.98479,8.39465,116.37122
323833771008,48.98479,8.39465,116.36474
323937603328,48.98478,8.39464,116.35858
324041480448,48.98478,8.39464,116.35370
324145203968,48.98477,8.39464,116.35173
324249065472,48.98477,8.39463,116.34995
324352704256,48.98476,8.39462,116.34392
324456420352,48.98476,8.39462,116.33879
324560038656,48.98475,8.39461,116.33698
324663777280,48.98475,8.39461,116.33958
324767656704,48.98474,8.39460,116.33710
324871026944,48.98473,8.39460,116.33575
324974625024,48.98473,8.39459,116.33731
325078368256,48.98472,8.39459,116.33683
325182257920,48.98471,8.39458,116.33832
325285603072,48.98471,8.39458,116.34585
325389340416,48.98470,8.39457,116.35474
325492956672,48.98469,8.39456,116.36010
325596574208,48.98468,8.39456,116.36057
325700358144,48.98468,8.39455,116.35764
325803924480,48.98467,8.39455,116.35555
325907662080,48.98466,8.39454,116.35542
326011427328,48.98465,8.39453,116.35295
326115020288,48.98465,8.39453,116.34138
326218638080,48.98464,8.39452,116.33163
326322405632,48.98463,8.39451,116.33534
326426019072,48.98462,8.39451,116.34586
326529658112,48.98461,8.39450,116.35130
326633367552,48.98460,8.39449,116.35196
326736959744,48.98460,8.39449,116.35854
326840580608,48.98459,8.39448,116.36917
326944195072,48.98458,8.39447,116.37342
327047812096,48.98457,8.39447,116.38140
327151429632,48.98456,8.39446,116.39417
327255169024,48.98455,8.39445,116.40322
327358782464,48.98454,8.39445,116.42107
327462424576,48.98454,8.39444,116.43556
327566012928,48.98453,8.39443,116.44310
327669756160,48.98452,8.39443,116.44656
327773370880,48.98451,8.39442,116.45726
327877113344,48.98450,8.39441,116.47480
327980724224,48.98449,8.39441,116.48785
328084345856,48.98448,8.39440,116.49224
328188082432,48.98448,8.39439,116.48222
328291700736,48.98447,8.39439,116.47951
328395315456,48.98446,8.39438,116.47928
328499044608,48.98445,8.39437,116.47679
328602546176,48.98444,8.39437,116.47703
328706160128,48.98443,8.39436,116.46424
328809798912,48.98442,8.39436,116.45219
328913513984,48.98442,8.39435,116.44524
329017130496,48.98441,8.39434,116.44737
329120747776,48.98440,8.39433,116.45515
329224360192,48.98439,8.39433,116.45583
329328103680,48.98438,8.39432,116.44930
329431718912,48.98437,8.39431,116.44721
329535334912,48.98436,8.39431,116.44715
329639088896,48.98435,8.39430,116.44611
329742712064,48.98435,8.39429,116.44388
329846327552,48.98434,8.39429,116.44415
329949810688,48.98433,8.39428,116.44650
330053534720,48.98432,8.39427,116.44903
330157148928,48.98431,8.39426,116.45296
330260768000,48.98430,8.39426,116.45305
330364385536,48.98429,8.39425,116.44898
330468008960,48.98428,8.39424,116.44039
330571609088,48.98427,8.39423,116.42815
330675205888,48.98426,8.39423,116.41385
330778729472,48.98425,8.39422,116.40571
330882494976,48.98424,8.39421,116.40173
330985950720,48.98423,8.39421,116.38950
331089605376,48.98422,8.39420,116.37977
331193183744,48.98421,8.39419,116.37908
331296795648,48.98420,8.39418,116.38786
331400413952,48.98420,8.39418,116.39393
331504024320,48.98419,8.39417,116.39723
331607652864,48.98418,8.39416,116.39387
331711189760,48.98417,8.39415,116.38705
331814747136,48.98416,8.39415,116.38357
331918364672,48.98415,8.39414,116.39833
332021857536,48.98414,8.39413,116.42052
332125463808,48.98413,8.39413,116.44200
332229086208,48.98412,8.39412,116.45441
332332578560,48.98411,8.39411,116.46267
332436195072,48.98410,8.39410,116.46032
332539956992,48.98409,8.39410,116.45858
332643421696,48.98408,8.39409,116.45911
332747161856,48.98407,8.39408,116.45775
332850930176,48.98406,8.39407,116.45218
332954392320,48.98406,8.39407,116.45898
333058411008,48.98405,8.39406,116.48096
333161727744,48.98404,8.39405,116.49570
333265256704,48.98403,8.39405,116.50396
333368940032,48.98402,8.39404,116.50628
333472531200,48.98401,8.39403,116.49368
333576179200,48.98400,8.39403,116.47833
333679824128,48.98399,8.39402,116.45985
333783441664,48.98398,8.39401,116.45899
333887059456,48.98397,8.39400,116.47955
333990695680,48.98396,8.39400,116.49788
334094511104,48.98396,8.39399,116.50813
334198038016,48.98395,8.39398,116.50478
334301703680,48.98394,8.39398,116.49721
334405240320,48.98393,8.39397,116.48219
334508870400,48.98392,8.39396,116.45673
334612514304,48.98391,8.39395,116.44311
334716232704,48.98390,8.39395,116.43810
334819843584,48.98389,8.39394,116.43879
334923586816,48.98389,8.39393,116.44793
335027203328,48.98388,8.39393,116.46284
335130946048,48.98387,8.39392,116.47798
335234618624,48.98386,8.39391,116.48487
335338175488,48.98385,8.39391,116.47832
335441809152,48.98384,8.39390,116.46476
335545463296,48.98384,8.39389,116.44873
335649108992,48.98383,8.39389,116.43626
335752637696,48.98382,8.39388,116.43635
335856374272,48.98381,8.39388,116.44269
335960206592,48.98380,8.39387,116.45549
336063608064,48.98380,8.39386,116.46840
336167381248,48.98379,8.39386,116.47331
336270984192,48.98378,8.39385,116.47324
336374604800,48.98378,8.39385,116.47890
336478323456,48.98377,8.39384,116.49369
336581936640,48.98376,8.39384,116.51118
336685678848,48.98375,8.39383,116.52736
336789305600,48.98375,8.39383,116.54537
336893050624,48.98374,8.39382,116.56371
336996647680,48.98374,8.39382,116.58230
337100265216,48.98373,8.39381,116.60542
337204027136,48.98372,8.39381,116.61557
337307614720,48.98372,8.39380,116.62049
337411362304,48.98371,8.39380,116.62254
337514975744,48.98371,8.39380,116.63342
337618717440,48.98370,8.39379,116.64881
337722332416,48.98370,8.39379,116.65741
337826067968,48.98369,8.39378,116.66658
337929687296,48.98369,8.39378,116.67160
338033426432,48.98368,8.39378,116.67229
338137043968,48.98368,8.39377,116.66694
338240785408,48.98367,8.39377,116.66481
338344646656,48.98367,8.39377,116.66605
338448469504,48.98367,8.39377,116.66768
338552128000,48.98366,8.39376,116.66915
338655992832,48.98366,8.39376,116.66899
338759867136,48.98366,8.39376,116.67069
338863909632,48.98365,8.39375,116.67421
338967832832,48.98365,8.39375,116.67775
339071748352,48.98365,8.39374,116.68063
339175556864,48.98364,8.39374,116.67984
339279554560,48.98364,8.39374,116.67883
339383350528,48.98364,8.39373,116.68102
339487146496,48.98364,8.39373,116.68855
339590942464,48.98363,8.39372,116.69411
339694651648,48.98363,8.39372,116.69414
339798491136,48.98363,8.39371,116.68746
339902134528,48.98363,8.39371,116.68615
340006013184,48.98363,8.39370,116.68719
340109642240,48.98362,8.39370,116.68601
340213253632,48.98362,8.39369,116.68208
340316977664,48.98362,8.39368,116.66603
340420581888,48.98362,8.39368,116.65077
340524197120,48.98362,8.39367,116.63701
340627822592,48.98362,8.39366,116.62740
340731422208,48.98362,8.39366,116.61830
340835511040,48.98362,8.39365,116.61221
340938687744,48.98362,8.39364,116.60240
341042154496,48.98362,8.39364,116.59349
341145766656,48.98362,8.39363,116.58659
341249404928,48.98362,8.39362,116.58576
341352993280,48.98362,8.39361,116.58185
341456486144,48.98362,8.39360,116.56907
341559998976,48.98363,8.39360,116.55699
341663343872,48.98363,8.39359,116.54693
341766830592,48.98363,8.39358,116.54386
341870200832,48.98363,8.39357,116.54784
341973566208,48.98363,8.39356,116.54990
342076927488,48.98364,8.39355,116.54671
342180292096,48.98364,8.39354,116.54235
342283783168,48.98364,8.39354,116.54242
342387149824,48.98365,8.39353,116.54225
342490657536,48.98365,8.39352,116.53270
342594157312,48.98365,8.39351,116.52002
342697753600,48.98366,8.39350,116.51546
342801240576,48.98366,8.39349,116.51218
342904856832,48.98366,8.39348,116.51565
343008345600,48.98367,8.39347,116.52595
343111960832,48.98367,8.39346,116.54153
343215519488,48.98368,8.39344,116.55230
343318939392,48.98368,8.39343,116.56104
343422574336,48.98368,8.39342,116.56466
343526196224,48.98369,8.39341,116.55527
343629796864,48.98369,8.39340,116.54137
343733413120,48.98370,8.39339,116.53175
343837075200,48.98370,8.39338,116.54047
343940700160,48.98371,8.39336,116.55376
344044375040,48.98371,8.39335,116.56396
344147882496,48.98371,8.39334,116.57330
344251504128,48.98372,8.39333,116.58127
344355096320,48.98372,8.39332,116.58142
344458712832,48.98373,8.39330,116.56731
344562321664,48.98373,8.39329,116.55534
344665942784,48.98374,8.39328,116.55228
344769559808,48.98374,8.39327,116.56100
344873170432,48.98374,8.39326,116.56976
344976789248,48.98375,8.39324,116.57734
345080406272,48.98375,8.39323,116.57786
345184039680,48.98376,8.39322,116.57257
345287638784,48.98376,8.39321,116.57401
345391254016,48.98376,8.39320,116.57777
345494990080,48.98377,8.39318,116.58365
345598607104,48.98377,8.39317,116.60435
345702222080,48.98378,8.39316,116.62921
345805961728,48.98378,8.39315,116.64249
345909580032,48.98378,8.39314,116.64320
346013194496,48.98379,8.39312,116.64810
346116808960,48.98379,8.39311,116.65739
346220550144,48.98380,8.39310,116.66729
346324164352,48.98380,8.39309,116.68081
346427778048,48.98380,8.39308,116.69881
346531395328,48.98381,8.39307,116.70956
346635137536,48.98381,8.39305,116.71212
346738753024,48.98382,8.39304,116.70776
346842391552,48.98382,8.39303,116.71025
346946102016,48.98382,8.39302,116.70982
347049720320,48.98383,8.39301,116.69881
347153489920,48.98383,8.39300,116.68775
347256967168,48.98383,8.39299,116.69128
347360567808,48.98384,8.39298,116.68609
347464313344,48.98384,8.39297,116.68395
347568394752,48.98384,8.39296,116.67648
347671712768,48.98385,8.39295,116.67587
347775279360,48.98385,8.39294,116.68354
347878986752,48.98385,8.39293,116.69051
347982632960,48.98386,8.39292,116.69196
348086318592,48.98386,8.39291,116.68966
348189998592,48.98386,8.39291,116.68889
348295613952,48.98386,8.39290,116.68772
348397642496,48.98387,8.39289,116.68549
348501003520,48.98387,8.39289,116.68687
348604706816,48.98387,8.39288,116.68504
348708336384,48.98387,8.39287,116.68924
348812018944,48.98387,8.39287,116.69186
348915699456,48.98388,8.39286,116.69361
349019415552,48.98388,8.39286,116.69265
349123180544,48.98388,8.39285,116.69324
349227242496,48.98388,8.39284,116.69780
349330813184,48.98389,8.39284,116.69928
349436075776,48.98389,8.39283,116.69316
349538101504,48.98389,8.39283,116.68330
349641979648,48.98389,8.39282,116.67496
349745780992,48.98390,8.39282,116.66750
349849524480,48.98390,8.39282,116.65240
349953206016,48.98390,8.39281,116.63239
350056989440,48.98390,8.39281,116.60464
350160762368,48.98391,8.39280,116.58342
350264446720,48.98391,8.39280,116.56831
350368104192,48.98391,8.39280,116.56345
350471801088,48.98392,8.39279,116.55803
350575507712,48.98392,8.39279,116.55076
350679167232,48.98393,8.39279,116.54646
350782786560,48.98393,8.39278,116.54073
350886524416,48.98394,8.39278,116.53121
350990251264,48.98394,8.39278,116.51702
351093849856,48.98394,8.39278,116.50076
351197721344,48.98395,8.39278,116.51328
351301236736,48.98395,8.39278,116.52309
351404723968,48.98396,8.39278,116.53913
351508715264,48.98396,8.39278,116.55327
351611837696,48.98397,8.39278,116.56794
351715565056,48.98397,8.39278,116.58487
351818906368,48.98398,8.39278,116.59229
351922411776,48.98398,8.39278,116.59792
352025894400,48.98399,8.39278,116.60218
352129382144,48.98399,8.39278,116.60570
352232869120,48.98400,8.39278,116.60509
352336430592,48.98400,8.39279,116.60728
352439853056,48.98401,8.39279,116.60667
352543343360,48.98401,8.39279,116.60507
352646983168,48.98402,8.39279,116.60616
352750348032,48.98402,8.39280,116.60887
352853813760,48.98402,8.39280,116.61758
352957204224,48.98403,8.39280,116.63216
353060546304,48.98403,8.39281,116.64172
353163910144,48.98404,8.39281,116.64664
353267403776,48.98404,8.39281,116.64697
353370769408,48.98405,8.39282,116.64609
353474008320,48.98405,8.39282,116.64272
353577373952,48.98405,8.39282,116.63723
353680616704,48.98406,8.39283,116.63604
353783978752,48.98406,8.39283,116.63651
353887219712,48.98407,8.39283,116.63184
353990610432,48.98407,8.39284,116.63095
354093949952,48.98408,8.39284,116.63431
354197193984,48.98408,8.39284,116.63921
354300560384,48.98409,8.39284,116.64304
354403798016,48.98409,8.39285,116.61188
354507163904,48.98409,8.39285,116.57520
354610452736,48.98410,8.39285,116.54848
354713770240,48.98410,8.39285,116.47058
354817713664,48.98411,8.39285,116.41158
354920484608,48.98411,8.39285,116.35062
355023816960,48.98411,8.39285,116.31329
355127100928,48.98412,8.39285,116.26921
355230767104,48.98412,8.39285,116.24439
355333975808,48.98413,8.39285,116.21176
355437709056,48.98413,8.39285,116.18813
355541064192,48.98413,8.39285,116.16510
355644559360,48.98414,8.39284,116.13366
355748286976,48.98414,8.39284,116.10298
355851673088,48.98414,8.39284,116.06676
355955337216,48.98415,8.39283,116.03532
356058913536,48.98415,8.39283,116.01011
356162745856,48.98415,8.39283,115.99387
356266320128,48.98416,8.39282,115.97431
356370116864,48.98416,8.39282,115.95626
356473859840,48.98416,8.39281,115.93833
356577783296,48.98417,8.39281,115.91996
356681685504,48.98417,8.39280,115.89948
356785577216,48.98417,8.39279,115.87955
356889602816,48.98417,8.39279,115.86457
356993676288,48.98418,8.39278,115.85098
357097652736,48.98418,8.39277,115.85731
357201616384,48.98418,8.39277,115.83779
357305646848,48.98418,8.39276,115.82093
357409626624,48.98419,8.39275,115.80619
357513803520,48.98419,8.39274,115.79236
357617532416,48.98419,8.39273,115.77991
357721364736,48.98420,8.39273,115.77098
357825249280,48.98420,8.39272,115.75974
357928971264,48.98420,8.39271,115.75047
358032709632,48.98420,8.39270,115.74006
358136452096,48.98421,8.39269,115.72503
358240192768,48.98421,8.39268,115.71561
358343954688,48.98422,8.39267,115.70077
358447673856,48.98422,8.39266,115.68982
358551286528,48.98422,8.39265,115.68263
358655026176,48.98423,8.39264,115.68062
358758643968,48.98423,8.39263,115.67431
358862326272,48.98423,8.39262,115.66033
358965876224,48.98424,8.39261,115.64201
359069517824,48.98424,8.39260,115.63272
359173113088,48.98425,8.39258,115.62617
359276851712,48.98425,8.39257,115.62177
359380471040,48.98425,8.39256,115.62223
359484209920,48.98426,8.39255,115.63051
359587915008,48.98426,8.39254,115.62743
359691565568,48.98427,8.39252,115.61143
359795177728,48.98427,8.39251,115.59164
359898837504,48.98428,8.39250,115.57370
360002556672,48.98428,8.39248,115.56038
360106173440,48.98428,8.39247,115.55100
360209910272,48.98429,8.39246,115.54408
360313506304,48.98429,8.39244,115.52383
360417249024,48.98430,8.39243,115.51420
360520874752,48.98430,8.39242,115.50909
360624474624,48.98431,8.39240,115.48898
360728237568,48.98431,8.39239,115.48238
360831841024,48.98431,8.39238,115.46633
360935510272,48.98432,8.39237,115.45147
361039202048,48.98432,8.39235,115.43630
361142767872,48.98433,8.39234,115.42863
361246296064,48.98433,8.39233,115.42825
361350191616,48.98434,8.39231,115.42252
361453547520,48.98434,8.39230,115.41111
361557437952,48.98435,8.39229,115.39677
361660879360,48.98435,8.39227,115.39431
361764544512,48.98435,8.39226,115.40234
361868235264,48.98436,8.39225,115.41232
361971944704,48.98436,8.39224,115.43317
362075359744,48.98437,8.39222,115.44331
362179045120,48.98437,8.39221,115.45148
362282586624,48.98437,8.39220,115.45741
362386227712,48.98438,8.39219,115.47108
362489800960,48.98438,8.39218,115.48006
362593415936,48.98438,8.39216,115.49080
362697112832,48.98439,8.39215,115.49555
362800770816,48.98439,8.39214,115.50043
362904381184,48.98440,8.39213,115.51488
363008019968,48.98440,8.39212,115.52758
363111616256,48.98440,8.39211,115.54061
363215359488,48.98440,8.39210,115.54997
363318986752,48.98441,8.39209,115.56286
363422612224,48.98441,8.39208,115.57142
363526347520,48.98441,8.39207,115.58112
363629948416,48.98442,8.39206,115.58588
363733696768,48.98442,8.39206,115.59007
363837429248,48.98442,8.39205,115.59130
363941169664,48.98442,8.39204,115.59319
364044805888,48.98443,8.39203,115.59525
364148526336,48.98443,8.39203,115.59359
364252284416,48.98443,8.39202,115.59100
364355880960,48.98443,8.39201,115.59019
364459640576,48.98443,8.39201,115.59453
364563232256,48.98444,8.39200,115.59780
364666851328,48.98444,8.39200,115.60445
364770488320,48.98444,8.39200,115.60750
364874205440,48.98444,8.39199,115.61358
364977826048,48.98444,8.39199,115.61501
365081440000,48.98444,8.39199,115.61725
365185198592,48.98444,8.39198,115.61940
365288796160,48.98444,8.39198,115.61803
365392534784,48.98445,8.39198,115.61767
365496151552,48.98445,8.39197,115.61691
365599890944,48.98445,8.39197,115.60964
365703629056,48.98445,8.39197,115.60316
365807248128,48.98445,8.39197,115.59393
365910989312,48.98445,8.39196,115.59456
366014604800,48.98445,8.39196,115.60070
366118218496,48.98445,8.39196,115.60909
366221829888,48.98446,8.39196,115.60988
366325593856,48.98446,8.39195,115.60179
366429316352,48.98446,8.39195,115.59370
366533012992,48.98446,8.39195,115.59026
366636689664,48.98446,8.39195,115.59583
366740468992,48.98447,8.39194,115.60050
366844146432,48.98447,8.39194,115.60587
366948016384,48.98447,8.39194,115.60900
367051757824,48.98447,8.39194,115.60959
367155556096,48.98448,8.39193,115.61309
367259235072,48.98448,8.39193,115.61810
367363101440,48.98448,8.39193,115.62202
367466907648,48.98449,8.39193,115.61870
367570584832,48.98449,8.39192,115.60817
367674325248,48.98449,8.39192,115.59480
367778063616,48.98450,8.39192,115.58501
367881678592,48.98450,8.39192,115.58047
367985294848,48.98451,8.39192,115.58114
368088913408,48.98451,8.39192,115.58494
368192524288,48.98452,8.39192,115.58193
368296017920,48.98452,8.39192,115.56889
368399634944,48.98453,8.39192,115.55567
368503125760,48.98453,8.39193,115.55033
368606614016,48.98454,8.39193,115.54725
368710105600,48.98454,8.39193,115.54318
368813469952,48.98455,8.39194,115.53970
368916714496,48.98456,8.39194,115.53511
369019959808,48.98456,8.39194,115.53187
369123192576,48.98457,8.39195,115.52688
369226308352,48.98457,8.39195,115.52089
369329549568,48.98458,8.39196,115.51388
369432791296,48.98459,8.39196,115.50874
369536030208,48.98459,8.39197,115.50525
369639415552,48.98460,8.39198,115.50254
369742761216,48.98461,8.39198,115.50076
369846125568,48.98461,8.39199,115.49674
369949616896,48.98462,8.39199,115.48998
370053129984,48.98463,8.39200,115.47684
370156599808,48.98463,8.39201,115.46175
370260264448,48.98464,8.39201,115.44988
370363832832,48.98465,8.39202,115.44080
370467443712,48.98466,8.39203,115.44327
370571057664,48.98467,8.39203,115.44316
370674680064,48.98468,8.39204,115.42611
370778298112,48.98468,8.39205,115.39983
370881925888,48.98469,8.39205,115.37183
370985519616,48.98470,8.39206,115.36026
371089261312,48.98471,8.39207,115.35741
371192883200,48.98472,8.39208,115.36282
371296492544,48.98473,8.39208,115.36343
371400257792,48.98474,8.39209,115.35185
371503845632,48.98475,8.39210,115.32654
371607603712,48.98476,8.39211,115.30260
371711202048,48.98477,8.39211,115.28447
371814964480,48.98478,8.39212,115.27425
371918563840,48.98479,8.39213,115.27168
372022332928,48.98480,8.39214,115.27158
372126485760,48.98480,8.39215,115.26429
372229542656,48.98481,8.39215,115.25227
372333272576,48.98482,8.39216,115.24597
372436975872,48.98483,8.39217,115.24454
372540660224,48.98484,8.39218,115.24885
372644246784,48.98485,8.39219,115.25398
372747992576,48.98486,8.39219,115.25471
372851600128,48.98487,8.39220,115.24915
372955210496,48.98488,8.39221,115.23923
373058826752,48.98489,8.39222,115.23069
373162487296,48.98490,8.39223,115.22897
373266089472,48.98491,8.39223,115.23388
373369823232,48.98492,8.39224,115.24422
373473419008,48.98493,8.39225,115.25798
373577032960,48.98494,8.39226,115.26740
373680773120,48.98495,8.39227,115.27207
373784495360,48.98496,8.39227,115.27549
373888127488,48.98497,8.39228,115.26656
373991770880,48.98498,8.39229,115.25376
374095361792,48.98499,8.39230,115.24747
374199101184,48.98500,8.39231,115.24809
374302734848,48.98501,8.39232,115.25397
374406331136,48.98502,8.39232,115.26254
374509969152,48.98503,8.39233,115.26606
374613562880,48.98504,8.39234,115.26408
374717179648,48.98505,8.39235,115.25896
374820938496,48.98506,8.39236,115.25304
374924683520,48.98507,8.39236,115.24440
375028451072,48.98508,8.39237,115.23393
375131885824,48.98510,8.39238,115.22436
375235633152,48.98510,8.39239,115.21384
375339352064,48.98511,8.39240,115.20084
375442983680,48.98513,8.39241,115.19810
375546602496,48.98513,8.39241,115.20211
375650344448,48.98514,8.39242,115.19939
375753957376,48.98516,8.39243,115.19076
375857661440,48.98516,8.39244,115.17772
375961331200,48.98517,8.39245,115.16066
376064967936,48.98518,8.39246,115.14481
376168566528,48.98519,8.39246,115.13475
376272164096,48.98521,8.39247,115.12843
376375778816,48.98521,8.39248,115.12308
376479392000,48.98522,8.39249,115.11684
376583006720,48.98523,8.39250,115.10516
376686750208,48.98524,8.39250,115.09013
376790362880,48.98525,8.39251,115.08154
376894000640,48.98526,8.39252,115.08574
376997625344,48.98527,8.39253,115.09464
377101210880,48.98528,8.39253,115.09945
377204949248,48.98529,8.39254,115.10192
377308568320,48.98530,8.39255,115.09700
377412305664,48.98531,8.39256,115.08829
377515934208,48.98532,8.39256,115.08227
377619674368,48.98533,8.39257,115.08108
377723276288,48.98534,8.39258,115.08360
377827016192,48.98534,8.39258,115.08516
377930633472,48.98535,8.39259,115.08723
378034377728,48.98536,8.39260,115.08516
378137999360,48.98537,8.39260,115.08676
378241609472,48.98538,8.39261,115.08840
378345342976,48.98539,8.39262,115.09481
378448967168,48.98539,8.39262,115.09846
378552561920,48.98540,8.39263,115.10545
378656191232,48.98541,8.39263,115.10801
378759954944,48.98541,8.39264,115.11093
378863538944,48.98542,8.39265,115.11461
378967316992,48.98543,8.39265,115.10619
379071100928,48.98543,8.39266,115.09621
379174748416,48.98544,8.39266,115.08426
379278195968,48.98545,8.39267,115.07598
379381969920,48.98545,8.39267,115.07632
379485737728,48.98546,8.39268,115.07540
379589173760,48.98546,8.39268,115.06748
379692736512,48.98547,8.39269,115.05655
379796506624,48.98547,8.39269,115.04926
379899824128,48.98548,8.39269,115.04493
380003323904,48.98548,8.39270,115.04559
380106932992,48.98549,8.39270,115.04957
380210457856,48.98549,8.39270,115.05402
380313906688,48.98550,8.39271,115.05460
380417305088,48.98550,8.39271,115.05192
380520516608,48.98550,8.39271,115.05447
380623817216,48.98551,8.39272,115.05973
380726993408,48.98551,8.39272,115.06410
380830110720,48.98552,8.39272,115.07018
380933227520,48.98552,8.39272,115.08287
381036467200,48.98553,8.39272,115.09155
381139959040,48.98553,8.39272,115.09847
381243038208,48.98553,8.39272,115.09761
381346375424,48.98554,8.39272,115.09742
381449730816,48.98554,8.39272,115.09435
381553157376,48.98555,8.39272,115.08746
381656432640,48.98555,8.39272,115.07550
381759907840,48.98555,8.39272,115.06481
381863340288,48.98556,8.39271,115.05708
381966785024,48.98556,8.39271,115.04280
382070276608,48.98557,8.39271,115.03284
382173889792,48.98557,8.39270,115.01758
382277497344,48.98557,8.39270,114.99771
382381244160,48.98558,8.39269,114.97290
382485088768,48.98558,8.39269,114.96984
382589078528,48.98558,8.39268,114.98763
382693069056,48.98558,8.39267,115.00808
382797252352,48.98559,8.39267,115.01192
382901424384,48.98559,8.39266,115.00539
383005625344,48.98559,8.39265,115.00391
383109903360,48.98559,8.39265,115.00515
383214149888,48.98559,8.39264,115.01203
383318389248,48.98560,8.39263,115.01896
383422624256,48.98560,8.39262,115.01904
383526716672,48.98560,8.39261,115.00435
383630800640,48.98560,8.39260,114.99582
383734738432,48.98561,8.39259,114.99968
383838763776,48.98561,8.39258,115.02040
383942582016,48.98561,8.39257,115.03682
384046552576,48.98561,8.39256,115.05194
384150368768,48.98562,8.39255,115.06077
384254388992,48.98562,8.39254,115.07115
384358106624,48.98562,8.39253,115.07795
384461909760,48.98562,8.39252,115.08704
384565651456,48.98563,8.39251,115.09761
384669442560,48.98563,8.39250,115.10635
384773151744,48.98563,8.39249,115.10753
384876884224,48.98564,8.39248,115.10966
384980488704,48.98564,8.39246,115.11852
385084102144,48.98564,8.39245,115.12819
385187837696,48.98565,8.39244,115.13096
385291457024,48.98565,8.39243,115.12048
385395076352,48.98566,8.39242,115.10973
385498693376,48.98566,8.39240,115.09971
385602432512,48.98566,8.39239,115.08449
385706047488,48.98567,8.39238,115.07214
385809684736,48.98567,8.39237,115.06368
385913402624,48.98568,8.39235,115.05789
386017019136,48.98568,8.39234,115.05342
386120658176,48.98569,8.39233,115.04991
386224250880,48.98569,8.39231,115.04823
386327865344,48.98569,8.39230,115.05118
386431496704,48.98570,8.39229,115.04937
386535090944,48.98570,8.39227,115.05267
386638725120,48.98571,8.39226,115.05314
386742320128,48.98571,8.39225,115.06190
386845936896,48.98572,8.39223,115.06458
386949554944,48.98572,8.39222,115.05634
387053181696,48.98573,8.39221,115.04763
387156909824,48.98573,8.39219,115.04359
387260526848,48.98574,8.39218,115.04189
387364140544,48.98574,8.39217,115.04311
387467756288,48.98574,8.39215,115.04729
387571368960,48.98575,8.39214,115.03991
387675130368,48.98575,8.39213,115.03715
387778726656,48.98576,8.39211,115.03590
387882485760,48.98576,8.39210,115.04021
387986095360,48.98577,8.39209,115.04353
388089698560,48.98577,8.39208,115.04756
388193439488,48.98578,8.39206,115.04968
388297051648,48.98578,8.39205,115.04784
388400793088,48.98578,8.39204,115.04682
388504402944,48.98579,8.39202,115.04921
388608026112,48.98579,8.39201,115.05540
388711783936,48.98580,8.39200,115.05874
388815381504,48.98580,8.39199,115.05885
388919139840,48.98581,8.39197,115.05795
389022736640,48.98581,8.39196,115.05865
389126351616,48.98581,8.39195,115.05248
389230095104,48.98582,8.39194,115.04983
389333726720,48.98582,8.39193,115.05205
389437327616,48.98583,8.39192,115.05652
389541063168,48.98583,8.39191,115.06139
389644693248,48.98584,8.39190,115.06205
389748442624,48.98584,8.39188,115.06585
389852033536,48.98584,8.39187,115.06660
389955525888,48.98585,8.39186,115.06593
390059143680,48.98585,8.39185,115.06507
390162696448,48.98586,8.39184,115.06303
390266141440,48.98586,8.39183,115.06001
390369738752,48.98586,8.39182,115.05363
390473231104,48.98587,8.39181,115.04977
390576850176,48.98587,8.39180,115.04882
390680480512,48.98587,8.39179,115.05437
390784206848,48.98588,8.39178,115.06314
390887877376,48.98588,8.39177,115.07561
390991556352,48.98588,8.39176,115.09037
391095525120,48.98589,8.39175,115.10577
391199202304,48.98589,8.39174,115.11855
391302655488,48.98589,8.39172,115.13464
391406408704,48.98590,8.39171,115.15131
391510149120,48.98590,8.39170,115.17368
391614050048,48.98590,8.39169,115.18743
391717493760,48.98591,8.39168,115.18922
391821353984,48.98591,8.39166,115.17032
391924973568,48.98591,8.39165,115.14186
392028720128,48.98592,8.39164,115.13367
392132495616,48.98592,8.39163,115.14467
392236131840,48.98593,8.39161,115.14229
392340117504,48.98593,8.39160,115.12050
392443319808,48.98594,8.39159,115.10356
392547057920,48.98594,8.39157,115.10135
392650654464,48.98594,8.39156,115.11313
392754401536,48.98595,8.39155,115.11079
392858138368,48.98595,8.39153,115.09869
392961875968,48.98596,8.39152,115.10243
393065538560,48.98596,8.39150,115.12808
393169251840,48.98597,8.39149,115.15839
393272868608,48.98597,8.39148,115.17151
393376464128,48.98598,8.39146,115.16965
393480094464,48.98598,8.39145,115.16538
393583568384,48.98599,8.39143,115.17083
393687182336,48.98599,8.39142,115.18008
393790809856,48.98600,8.39140,115.18826
393894412544,48.98601,8.39139,115.19373
393997907200,48.98601,8.39138,115.19511
394101524224,48.98602,8.39136,115.19485
394205012736,48.98602,8.39135,115.20058
394308500992,48.98603,8.39134,115.22305
394412122624,48.98603,8.39132,115.24673
394515607040,48.98604,8.39131,115.25912
394619244032,48.98604,8.39129,115.26223
394722839552,48.98605,8.39128,115.26679
394826454784,48.98605,8.39127,115.27528
394930198784,48.98606,8.39125,115.28850
395033870080,48.98606,8.39124,115.30358
395137464832,48.98607,8.39122,115.31384
395241063680,48.98607,8.39121,115.31351
395344780800,48.98608,8.39120,115.30236
395448396544,48.98608,8.39118,115.29390
395552011776,48.98609,8.39117,115.29440
395655750912,48.98609,8.39115,115.30765
395760141824,48.98609,8.39114,115.31519
395863063552,48.98610,8.39113,115.31618
395966754816,48.98610,8.39111,115.31145
396070385920,48.98611,8.39110,115.30499
396174058752,48.98611,8.39109,115.29533
396277659136,48.98612,8.39107,115.28834
396381205504,48.98612,8.39106,115.28627
396484948736,48.98613,8.39104,115.28675
396588555520,48.98613,8.39103,115.29755
396692160000,48.98613,8.39102,115.30505
396795900160,48.98614,8.39100,115.30248
396899521280,48.98614,8.39099,115.28950
397003273984,48.98615,8.39098,115.28385
397106966272,48.98615,8.39096,115.28320
397210505728,48.98616,8.39095,115.28994
397314271744,48.98616,8.39094,115.29192
397417908224,48.98616,8.39092,115.28419
397521455616,48.98617,8.39091,115.28775
397625196032,48.98617,8.39090,115.30282
397728837632,48.98618,8.39088,115.31733
397832483584,48.98618,8.39087,115.31712
397936058368,48.98618,8.39086,115.31262
398039782144,48.98619,8.39084,115.31873
398143416576,48.98619,8.39083,115.33530
398247175168,48.98620,8.39082,115.34664
398350776576,48.98620,8.39080,115.35611
398454403328,48.98621,8.39079,115.36275
398558072832,48.98621,8.39078,115.37336
398661609216,48.98622,8.39076,115.38885
398765238784,48.98622,8.39075,115.40163
398868855296,48.98622,8.39074,115.42492
398972630016,48.98623,8.39073,115.44428
399076072192,48.98623,8.39071,115.45314
399179822848,48.98624,8.39070,115.45313
399283436800,48.98624,8.39069,115.45670
399387131392,48.98625,8.39067,115.46154
399490668288,48.98625,8.39066,115.46381
399594389760,48.98626,8.39065,115.46048
399698023936,48.98626,8.39063,115.45654
399801619456,48.98627,8.39062,115.45907
399905362688,48.98627,8.39061,115.46025
400008979200,48.98628,8.39059,115.46249
400112592640,48.98628,8.39058,115.46214
400216210688,48.98629,8.39057,115.46075
400319823616,48.98629,8.39055,115.45547
400423460608,48.98630,8.39054,115.44903
400527181312,48.98630,8.39053,115.44367
400630795520,48.98631,8.39051,115.44019
400734410752,48.98631,8.39050,115.43445
400838032640,48.98632,8.39049,115.42406
400941711872,48.98632,8.39047,115.41635
401045345536,48.98633,8.39046,115.41390
401148996096,48.98634,8.39044,115.41037
401252740608,48.98634,8.39043,115.40517
401356373504,48.98635,8.39042,115.40266
401460096512,48.98635,8.39041,115.40414
401563709440,48.98636,8.39039,115.40566
401667445504,48.98636,8.39038,115.40199
401771066112,48.98637,8.39037,115.39580
401874705664,48.98637,8.39036,115.38864
401978420992,48.98638,8.39034,115.38239
402082056704,48.98638,8.39033,115.38034
402185778176,48.98639,8.39032,115.38546
402289412608,48.98639,8.39031,115.38831
402393009152,48.98640,8.39030,115.39093
402496625408,48.98640,8.39029,115.39584
402600257792,48.98641,8.39027,115.40466
402703856128,48.98641,8.39026,115.41246
402807491584,48.98642,8.39025,115.41153
402911107584,48.98642,8.39024,115.40085
403014828032,48.98643,8.39023,115.39909
403118439936,48.98643,8.39022,115.41823
403222179840,48.98644,8.39021,115.43133
403325922816,48.98644,8.39020,115.42703
403429539584,48.98644,8.39020,115.41542
403533297152,48.98645,8.39019,115.41364
403637019392,48.98645,8.39018,115.41971
403740871680,48.98646,8.39017,115.41666
403844622592,48.98646,8.39016,115.40529
403948240640,48.98646,8.39016,115.40454
404051982336,48.98647,8.39015,115.42387
404155722752,48.98647,8.39014,115.44411
404259356160,48.98648,8.39014,115.45496
404362952704,48.98648,8.39013,115.45900
404466565632,48.98648,8.39012,115.45967
404570182656,48.98649,8.39012,115.46091
404673679104,48.98649,8.39011,115.46156
404777294592,48.98649,8.39011,115.46812
404880785920,48.98650,8.39010,115.47588
404984400128,48.98650,8.39010,115.48571
405088017920,48.98650,8.39009,115.49549
405191507968,48.98651,8.39009,115.50259
405295121408,48.98651,8.39009,115.50758
405398757376,48.98651,8.39008,115.51515
405502224640,48.98652,8.39008,115.52101
405605839872,48.98652,8.39007,115.52950
405709336576,48.98652,8.39007,115.53877
405812826880,48.98652,8.39006,115.54408
405916439040,48.98652,8.39006,115.54826
406020058368,48.98653,8.39005,115.55285
406123670272,48.98653,8.39005,115.55360
406227411968,48.98653,8.39005,115.55423
406331025920,48.98653,8.39004,115.55344
406434768128,48.98653,8.39004,115.55164
406538388992,48.98654,8.39003,115.54894
406642249472,48.98654,8.39003,115.54674
406745996800,48.98654,8.39002,115.54671
406849730816,48.98654,8.39002,115.54736
406953470976,48.98654,8.39001,115.55061
407057333248,48.98655,8.39001,115.55219
407161087744,48.98655,8.39000,115.55287
407264691200,48.98655,8.39000,115.55133
407368476416,48.98655,8.38999,115.54900
407472186112,48.98655,8.38999,115.54754
407575784448,48.98656,8.38998,115.54674
407679533312,48.98656,8.38998,115.54589
407783163904,48.98656,8.38997,115.54731
407886955264,48.98656,8.38997,115.54529
407990509568,48.98656,8.38996,115.54601
408094242816,48.98657,8.38996,115.54708
408197873152,48.98657,8.38995,115.54810
408301497088,48.98657,8.38995,115.54891
408405234176,48.98657,8.38994,115.54537
408508826112,48.98657,8.38994,115.53890
408612343808,48.98658,8.38994,115.53101
408715956480,48.98658,8.38993,115.52167
408819545344,48.98658,8.38993,115.51713
408923043328,48.98658,8.38993,115.52360
409026653440,48.98658,8.38992,115.53083
409130143232,48.98659,8.38992,115.53353
409233509632,48.98659,8.38991,115.53394
409336997376,48.98659,8.38991,115.53276
409440431104,48.98659,8.38991,115.53291
409543732992,48.98659,8.38990,115.53366
409647218432,48.98659,8.38990,115.53436
409750585344,48.98660,8.38990,115.53489
409854058752,48.98660,8.38989,115.53392
409957315328,48.98660,8.38989,115.53343
410060807680,48.98660,8.38989,115.53484
410164077312,48.98660,8.38988,115.53667
410267542528,48.98660,8.38988,115.53591
410370906368,48.98660,8.38987,115.53588
410474271232,48.98660,8.38987,115.53240
410577640192,48.98661,8.38986,115.53072
410681129728,48.98661,8.38986,115.52512
410784505856,48.98661,8.38985,115.51916
410887983872,48.98661,8.38984,115.51317
410991536896,48.98661,8.38984,115.51599
411094964992,48.98661,8.38983,115.51868
411198451712,48.98661,8.38982,115.52138
411301945856,48.98661,8.38982,115.52116
411405601280,48.98661,8.38981,115.52090
411509052672,48.98660,8.38980,115.52399
411612686592,48.98660,8.38980,115.52698
411716407296,48.98660,8.38979,115.52815
411820024320,48.98660,8.38978,115.52711
411923762944,48.98660,8.38977,115.52296
412027622400,48.98659,8.38977,115.51704
412131536384,48.98659,8.38976,115.51340
412235234816,48.98659,8.38975,115.51064
412339122176,48.98658,8.38974,115.50427
412442841088,48.98658,8.38974,115.49723
412546706176,48.98657,8.38973,115.49078
412650447616,48.98657,8.38972,115.48024
412754196736,48.98656,8.38971,115.47578
412858045184,48.98656,8.38971,115.48024
412961794816,48.98655,8.38970,115.48782
413065532672,48.98655,8.38969,115.48991
413169297152,48.98654,8.38968,115.49014
413273138432,48.98653,8.38968,115.48372
413377004800,48.98653,8.38967,115.47495
413480873728,48.98652,8.38966,115.47264
413584734464,48.98651,8.38965,115.47739
413688602880,48.98650,8.38964,115.48778
413792370944,48.98650,8.38964,115.49301
413896081152,48.98649,8.38963,115.49783
413999708416,48.98648,8.38962,115.50190
414103440640,48.98647,8.38961,115.50819
414207057152,48.98646,8.38960,115.51171
414310673152,48.98646,8.38959,115.51729
414414304512,48.98645,8.38959,115.52109
414517774592,48.98644,8.38958,115.52389
414621413632,48.98643,8.38957,115.52428
414725028864,48.98642,8.38956,115.52695
414828623360,48.98641,8.38955,115.53411
414932113408,48.98641,8.38954,115.53908
415035731712,48.98640,8.38953,115.54304
415139407872,48.98639,8.38952,115.54333
415242960128,48.98638,8.38951,115.53712
415346571264,48.98637,8.38950,115.52121
415450213376,48.98636,8.38949,115.50349
415553827584,48.98635,8.38949,115.50238
415657421056,48.98634,8.38948,115.52149
415761159424,48.98633,8.38947,115.55166
415864777984,48.98633,8.38946,115.57250
415968418560,48.98632,8.38945,115.57209
416072010752,48.98631,8.38944,115.56938
416175624704,48.98630,8.38943,115.56517
416279240960,48.98629,8.38942,115.56511
416382853120,48.98628,8.38942,115.56664
416486468096,48.98627,8.38941,115.56873
416589961216,48.98626,8.38940,115.57165
416693596160,48.98625,8.38939,115.57114
416797194496,48.98624,8.38938,115.56769
416900830720,48.98624,8.38938,115.56281
417004474624,48.98623,8.38937,115.56065
417108061440,48.98622,8.38936,115.55756
417211650560,48.98621,8.38935,115.55312
417315270912,48.98620,8.38934,115.55003
417418887424,48.98619,8.38934,115.54826
417522497024,48.98618,8.38933,115.55430
417626115840,48.98617,8.38932,115.55491
417729761024,48.98616,8.38931,115.55324
417833346048,48.98615,8.38931,115.55618
417937086464,48.98614,8.38930,115.55866
418040695808,48.98614,8.38929,115.55817
418144314624,48.98613,8.38929,115.55463
418247929088,48.98612,8.38928,115.54937
418351546880,48.98611,8.38927,115.54873
418455162624,48.98610,8.38927,115.55041
418558798848,48.98609,8.38926,115.55296
418662395136,48.98608,8.38925,115.55327
418766004736,48.98607,8.38925,115.55530
418869639680,48.98606,8.38924,115.56054
418973238784,48.98605,8.38923,115.56751
419076863744,48.98604,8.38923,115.57539
419180532736,48.98603,8.38922,115.58076
419284086784,48.98602,8.38921,115.58681
419387702272,48.98601,8.38921,115.59598
419491312640,48.98600,8.38920,115.60417
419594940928,48.98599,8.38919,115.61071
419698550528,48.98598,8.38919,115.61543
419802038784,48.98598,8.38918,115.61794
419905657856,48.98597,8.38917,115.61790
420009281536,48.98596,8.38917,115.61713
420112882176,48.98595,8.38916,115.61838
420216496384,48.98594,8.38916,115.62200
420320120064,48.98593,8.38915,115.62744
420423727872,48.98592,8.38914,115.63298
420527352064,48.98591,8.38914,115.63759
420630963456,48.98590,8.38913,115.63976
420734465280,48.98589,8.38913,115.64294
420838067456,48.98587,8.38912,115.64751
420941682432,48.98586,8.38911,115.65343
421045173504,48.98585,8.38911,115.65897
421148788736,48.98584,8.38910,115.65939
421252405760,48.98583,8.38910,115.65753
421356041984,48.98582,8.38909,115.65440
421459677184,48.98581,8.38909,115.65305
421563248896,48.98580,8.38908,115.65513
421666742784,48.98579,8.38907,115.66253
421770359552,48.98578,8.38907,115.67066
421874093824,48.98577,8.38906,115.67808
421977713920,48.98576,8.38906,115.68323
422081353728,48.98575,8.38905,115.68768
422184946176,48.98574,8.38905,115.68942
422288559104,48.98573,8.38904,115.69489
422392176128,48.98572,8.38904,115.70169
422495789568,48.98571,8.38903,115.70972
422600146688,48.98569,8.38903,115.71584
422703065344,48.98568,8.38903,115.72165
422806642944,48.98567,8.38902,115.72556
422910256384,48.98566,8.38902,115.72405
423013892864,48.98565,8.38901,115.72179
423117503744,48.98564,8.38901,115.72343
423221122048,48.98563,8.38900,115.73209
423324726528,48.98562,8.38900,115.74276
423428332032,48.98561,8.38900,115.75127
423532068096,48.98560,8.38899,115.75143
423635687680,48.98559,8.38899,115.75026
423739323392,48.98558,8.38898,115.75077
423842917632,48.98556,8.38898,115.75255
423946529536,48.98555,8.38898,115.75468
424050150144,48.98554,8.38897,115.75831
424153768704,48.98553,8.38897,115.76395
424257378304,48.98552,8.38897,115.77361
424361219840,48.98551,8.38896,115.78072
424464675584,48.98550,8.38896,115.78596
424568233216,48.98549,8.38896,115.78629
424671863808,48.98548,8.38895,115.78410
424775457792,48.98547,8.38895,115.78242
424879116032,48.98545,8.38895,115.78309
424982789632,48.98544,8.38894,115.78751
425086297088,48.98543,8.38894,115.79839
425189918464,48.98542,8.38894,115.80740
425293536256,48.98541,8.38893,115.80835
425397150208,48.98540,8.38893,115.80907
425500891648,48.98539,8.38893,115.80708
425604507392,48.98538,8.38893,115.80917
425708122624,48.98537,8.38892,115.81350
425811739136,48.98536,8.38892,115.81786
425915350528,48.98535,8.38892,115.81724
426018969344,48.98533,8.38892,115.81046
426122580992,48.98532,8.38891,115.80761
426226195456,48.98531,8.38891,115.80929
426329688576,48.98530,8.38891,115.81268
426433303040,48.98529,8.38891,115.81583
426536916480,48.98528,8.38891,115.81849
426640411648,48.98527,8.38890,115.81523
426744043776,48.98526,8.38890,115.81258
426847642368,48.98525,8.38890,115.80932
426951379968,48.98524,8.38890,115.80753
427054995712,48.98522,8.38890,115.81066
427158625792,48.98521,8.38889,115.81689
427262227200,48.98520,8.38889,115.82215
427365914624,48.98519,8.38889,115.82284
427469490944,48.98518,8.38889,115.82085
427573092352,48.98517,8.38889,115.81348
427676900096,48.98516,8.38889,115.80733
427780429056,48.98515,8.38889,115.80279
427884044800,48.98514,8.38888,115.79963
427987656192,48.98513,8.38888,115.79616
428091406336,48.98512,8.38888,115.79502
428195011072,48.98511,8.38888,115.79530
428298634496,48.98509,8.38888,115.79504
428402259968,48.98508,8.38888,115.79248
428505888000,48.98507,8.38888,115.78754
428609478144,48.98506,8.38888,115.78519
428713094656,48.98505,8.38888,115.78443
428816711168,48.98504,8.38888,115.78085
428920204544,48.98503,8.38888,115.77051
429023841280,48.98502,8.38888,115.75640
429127431936,48.98501,8.38888,115.74676
429231050496,48.98500,8.38888,115.74422
429334664448,48.98499,8.38888,115.73900
429438282240,48.98498,8.38888,115.72781
429541945088,48.98497,8.38888,115.75848
429645405440,48.98495,8.38888,115.79826
429749004288,48.98494,8.38888,115.82195
429852613888,48.98493,8.38888,115.85289
429956251392,48.98492,8.38888,115.87938
430059856384,48.98491,8.38888,115.91242
430163494912,48.98490,8.38888,115.93205
430267079424,48.98489,8.38888,115.95333
430370692864,48.98488,8.38888,115.96938
430474428928,48.98486,8.38888,115.98746
430578067968,48.98485,8.38888,116.00951
430681657088,48.98484,8.38888,116.02135
430785401600,48.98483,8.38888,116.03403
430889040128,48.98482,8.38888,116.04542
430992762880,48.98481,8.38888,116.06385
431096377344,48.98480,8.38888,116.08147
431199991040,48.98479,8.38889,116.09525
431303743744,48.98478,8.38889,116.10475
431407366656,48.98476,8.38889,116.11502
431510959616,48.98475,8.38889,116.12534
431614578944,48.98474,8.38889,116.13132
431718216960,48.98473,8.38889,116.13811
431821808896,48.98472,8.38889,116.14532
431925426688,48.98471,8.38890,116.14949
432029041920,48.98470,8.38890,116.15374
432132660736,48.98469,8.38890,116.16748
432236264448,48.98468,8.38890,116.18562
432339908608,48.98467,8.38890,116.19776
432443501056,48.98466,8.38890,116.20367
432546995456,48.98464,8.38891,116.20726
432650630144,48.98463,8.38891,116.20976
432754221568,48.98462,8.38891,116.21422
432857732352,48.98461,8.38891,116.21911
432961333760,48.98460,8.38892,116.21835
433064962816,48.98459,8.38892,116.21607
433168559872,48.98458,8.38892,116.21079
433272228096,48.98457,8.38892,116.20645
433375788288,48.98456,8.38893,116.20184
433479403008,48.98455,8.38893,116.19411
433583022080,48.98454,8.38893,116.18688
433686635520,48.98453,8.38893,116.17972
433790390272,48.98452,8.38894,116.17668
433893993472,48.98450,8.38894,116.17463
433997623552,48.98449,8.38894,116.17491
434101222656,48.98448,8.38895,116.17281
434204839168,48.98447,8.38895,116.17237
434308577792,48.98446,8.38895,116.17281
434412194816,48.98445,8.38896,116.16918
434515809536,48.98444,8.38896,116.16095
434619548160,48.98443,8.38896,116.15751
434723177984,48.98442,8.38897,116.16255
434826905856,48.98441,8.38897,116.16870
434930522624,48.98439,8.38897,116.17210
435034201856,48.98438,8.38898,116.17778
435137754624,48.98437,8.38898,116.18350
435241495040,48.98436,8.38899,116.18702
435345107968,48.98435,8.38899,116.18466
435448847616,48.98434,8.38900,116.18103
435552473344,48.98433,8.38900,116.17811
435656085760,48.98432,8.38900,116.17777
435759718912,48.98431,8.38901,116.17141
435863435264,48.98430,8.38901,116.16934
435967074560,48.98428,8.38902,116.17056
436070668800,48.98427,8.38902,116.17608
436174279680,48.98426,8.38903,116.18137
436277776128,48.98425,8.38903,116.17872
436381386752,48.98424,8.38904,116.16989
436485005056,48.98423,8.38904,116.16041
436588645888,48.98422,8.38905,116.15421
436692361984,48.98421,8.38905,116.15327
436795976704,48.98419,8.38906,116.15410
436899594240,48.98418,8.38907,116.15675
437003203328,48.98417,8.38907,116.16029
437106958592,48.98416,8.38908,116.16451
437210565376,48.98415,8.38908,116.16558
437314179328,48.98414,8.38909,116.16597
437417940736,48.98413,8.38909,116.16086
437521535488,48.98412,8.38910,116.16194
437625282048,48.98410,8.38911,116.16887
437728892928,48.98409,8.38911,116.16948
437832644096,48.98408,8.38912,116.16346
437936247552,48.98407,8.38912,116.15456
438039987456,48.98406,8.38913,116.14529
438143623424,48.98405,8.38913,116.13886
438247219200,48.98404,8.38914,116.14004
438350707200,48.98402,8.38914,116.14058
438454325504,48.98401,8.38915,116.13716
438557963520,48.98400,8.38916,116.13336
438661569280,48.98399,8.38916,116.13217
438765167104,48.98398,8.38917,116.13254
438868825600,48.98397,8.38917,116.12778
438972404480,48.98396,8.38918,116.12241
439076017920,48.98395,8.38918,116.12176
439179655680,48.98393,8.38919,116.12485
439283373056,48.98392,8.38919,116.12629
439386987264,48.98391,8.38920,116.13672
439490726912,48.98390,8.38920,116.14980
439594343424,48.98389,8.38921,116.16558
439698003712,48.98388,8.38921,116.17826
439801573632,48.98387,8.38922,116.18675
439905313024,48.98385,8.38922,116.19326
440008928000,48.98384,8.38923,116.20067
440112551168,48.98383,8.38923,116.20576
440216171264,48.98382,8.38924,116.20967
440319781376,48.98381,8.38925,116.20631
440423392768,48.98380,8.38925,116.20055
440527010048,48.98379,8.38926,116.19309
440630745088,48.98378,8.38926,116.18829
440734236160,48.98376,8.38927,116.18540
440837876992,48.98375,8.38927,116.18639
440941492224,48.98374,8.38928,116.18649
441045085440,48.98373,8.38928,116.18582
441148699904,48.98372,8.38929,116.18525
441252191488,48.98371,8.38929,116.18459
441355808512,48.98370,8.38930,116.19202
441459421952,48.98369,8.38931,116.20589
441563036160,48.98368,8.38931,116.22002
441666672896,48.98366,8.38932,116.23450
441770272768,48.98365,8.38932,116.24532
441873908224,48.98364,8.38933,116.25361
441977500928,48.98363,8.38933,116.25653
442081115136,48.98362,8.38934,116.25163
442184747520,48.98361,8.38934,116.24503
442288343296,48.98360,8.38935,116.24225
442391956224,48.98359,8.38935,116.24179
442495843072,48.98357,8.38936,116.24239
442599195648,48.98356,8.38937,116.24474
442702673408,48.98355,8.38937,116.24748
442806291200,48.98354,8.38938,116.24957
442909910528,48.98353,8.38938,116.24680
443013546496,48.98352,8.38939,116.24363
443117146112,48.98351,8.38939,116.24438
443220759040,48.98350,8.38940,116.24930
443324367360,48.98349,8.38940,116.25356
443427989504,48.98347,8.38941,116.25998
443531605248,48.98346,8.38941,116.26995
443635341056,48.98345,8.38942,116.27227
443738978304,48.98344,8.38942,116.26847
443842575104,48.98343,8.38943,116.25862
443946188288,48.98342,8.38944,116.25343
444049875712,48.98341,8.38944,116.25748
444153423872,48.98340,8.38945,116.26221
444257039872,48.98338,8.38945,116.26453
444360777472,48.98337,8.38946,116.25945
444464395008,48.98336,8.38946,116.25664
444568013824,48.98335,8.38947,116.26894
444671634176,48.98334,8.38947,116.29415
444775366656,48.98333,8.38948,116.31943
444878982656,48.98332,8.38948,116.34050
444982593024,48.98331,8.38949,116.35265
445086229504,48.98329,8.38950,116.36780
445189836544,48.98328,8.38950,116.38385
445293566976,48.98327,8.38951,116.40703
445397182976,48.98326,8.38951,116.42382
445500796928,48.98325,8.38952,116.44144
445604412928,48.98324,8.38952,116.45786
445708032000,48.98323,8.38953,116.46223
445811661824,48.98322,8.38953,116.46212
445915383808,48.98320,8.38954,116.46426
446018874624,48.98319,8.38955,116.47456
446122614784,48.98318,8.38955,116.48421
446226252032,48.98317,8.38956,116.49269
446329736192,48.98316,8.38956,116.49878
446433462528,48.98315,8.38957,116.50294
446537077760,48.98313,8.38957,116.50724
446640690688,48.98312,8.38958,116.51141
446744327424,48.98311,8.38959,116.51729
446847925248,48.98310,8.38959,116.52281
446951539968,48.98309,8.38960,116.52838
447055279360,48.98308,8.38960,116.53185
447158893824,48.98307,8.38961,116.53327
447262530048,48.98306,8.38961,116.53243
447366148608,48.98304,8.38962,116.53309
447469888256,48.98303,8.38962,116.53176
447573481472,48.98302,8.38963,116.52985
447677119232,48.98301,8.38964,116.52707
447780710912,48.98300,8.38964,116.52541
447884327424,48.98299,8.38965,116.52505
447987943424,48.98298,8.38965,116.52636
448091684608,48.98297,8.38966,116.52991
448195316736,48.98296,8.38966,116.53262
448298920448,48.98295,8.38967,116.53003
448402534400,48.98293,8.38967,116.52181
448506156032,48.98292,8.38968,116.51714
448609767680,48.98291,8.38968,116.51513
448713381376,48.98290,8.38969,116.52296
448817000192,48.98289,8.38969,116.53326
448920640512,48.98288,8.38970,116.53777
449024311552,48.98287,8.38970,116.54138
449127836672,48.98286,8.38971,116.54657
449231599104,48.98285,8.38971,116.55170
449335191808,48.98284,8.38972,116.55412
449438849024,48.98283,8.38972,116.55310
449542439168,48.98282,8.38973,116.55173
449646046976,48.98281,8.38973,116.55280
449749822464,48.98280,8.38974,116.55520
449853414144,48.98279,8.38974,116.55701
449957014528,48.98278,8.38975,116.55419
450060646912,48.98277,8.38975,116.54850
450164371712,48.98276,8.38976,116.54504
450267984640,48.98275,8.38976,116.54744
450371600896,48.98274,8.38977,116.55310
450475214592,48.98273,8.38977,116.55991
450578830080,48.98272,8.38978,116.56428
450682571776,48.98271,8.38978,116.56941
450786186496,48.98270,8.38978,116.57397
450889924608,48.98269,8.38979,116.57673
450993543168,48.98269,8.38979,116.58325
451097178112,48.98268,8.38980,116.59058
451200773632,48.98267,8.38980,116.59810
451304438528,48.98266,8.38980,116.60376
451408081920,48.98266,8.38981,116.60623
451511615232,48.98265,8.38981,116.60567
451615235840,48.98264,8.38982,116.60374
451718849792,48.98263,8.38982,116.60387
451822651392,48.98263,8.38982,116.60770
451926016512,48.98262,8.38983,116.61453
452029592064,48.98261,8.38983,116.62007
452133120768,48.98261,8.38984,116.62440
452236550144,48.98260,8.38984,116.62894
452340185856,48.98260,8.38985,116.63503
452443658752,48.98259,8.38985,116.64314
452547160832,48.98258,8.38986,116.64765
452650690048,48.98258,8.38986,116.64968
452754164992,48.98257,8.38987,116.65111
452857752576,48.98257,8.38988,116.65192
452961293056,48.98256,8.38988,116.65561
453064855296,48.98256,8.38989,116.65745
453168356608,48.98256,8.38990,116.65597
453271957760,48.98255,8.38990,116.65595
453375505664,48.98255,8.38991,116.65796
453479186176,48.98254,8.38992,116.65861
453582802944,48.98254,8.38993,116.65496
453686548736,48.98254,8.38993,116.65147
453790286848,48.98254,8.38994,116.64361
453894160128,48.98253,8.38995,116.63473
453997771776,48.98253,8.38996,116.63070
454101558784,48.98253,8.38997,116.62687
454205138176,48.98253,8.38998,116.62694
454308869888,48.98253,8.38998,116.63162
454412607744,48.98253,8.38999,116.63199
454516347648,48.98253,8.39000,116.62560
454620216064,48.98253,8.39001,116.61670
454724086016,48.98253,8.39002,116.60712
454827948032,48.98253,8.39003,116.60349
454931938304,48.98253,8.39004,116.60805
455036189184,48.98253,8.39005,116.61412
455139914496,48.98253,8.39005,116.62227
455243775488,48.98253,8.39006,116.63191
455347643904,48.98253,8.39007,116.64215
455451509504,48.98253,8.39008,116.64916
455555282432,48.98253,8.39009,116.65344
455659001088,48.98253,8.39010,116.65707
455762749952,48.98253,8.39011,116.66100
455866475008,48.98253,8.39011,116.66599
455970281216,48.98253,8.39012,116.67111
456073832960,48.98253,8.39013,116.67413
456177446144,48.98253,8.39014,116.67734
456281061120,48.98253,8.39014,116.67939
456384729344,48.98253,8.39015,116.68290
456488228864,48.98253,8.39016,116.68755
456591782144,48.98253,8.39016,116.69482
456695406848,48.98253,8.39017,116.70335
456799016704,48.98253,8.39018,116.70985
456902779136,48.98253,8.39018,116.71545
457006247424,48.98253,8.39019,116.72138
457109982976,48.98253,8.39019,116.72807
457213620736,48.98253,8.39020,116.73510
457317214720,48.98253,8.39020,116.74002
457420835840,48.98253,8.39021,116.74390
457524447744,48.98253,8.39021,116.74768
457628191744,48.98253,8.39022,116.74905
457731800320,48.98253,8.39022,116.75093
457835420416,48.98253,8.39023,116.75310
457939035648,48.98253,8.39023,116.75494
458042526976,48.98253,8.39023,116.75621
458146058752,48.98253,8.39024,116.75498
458249627136,48.98253,8.39024,116.75418
458353121280,48.98253,8.39024,116.75155
458456613120,48.98253,8.39025,116.75062
458560124928,48.98253,8.39025,116.74979
458663593216,48.98253,8.39025,116.75117
458767107328,48.98253,8.39026,116.75281
458870697728,48.98253,8.39026,116.75591
458974191872,48.98253,8.39026,116.75701
459077679872,48.98253,8.39026,116.75541
459181293056,48.98253,8.39027,116.75598
459284828416,48.98253,8.39027,116.76033
459388284928,48.98253,8.39028,116.76546
459491767040,48.98253,8.39028,116.77529
459595383552,48.98253,8.39028,116.79268
459698873600,48.98253,8.39029,116.80533
459802361088,48.98253,8.39029,116.81264
459905996544,48.98253,8.39030,116.81823
460009560832,48.98253,8.39030,116.82409
460113051648,48.98254,8.39031,116.83201
460216455936,48.98254,8.39031,116.83670
460320063744,48.98254,8.39032,116.83546
460423680768,48.98254,8.39032,116.83512
460527294464,48.98254,8.39033,116.83687
460630919168,48.98254,8.39033,116.83782
460734522880,48.98255,8.39034,116.83579
460838139136,48.98255,8.39034,116.83836
460941687296,48.98255,8.39035,116.84300
461045243648,48.98255,8.39036,116.84416
461148856576,48.98256,8.39036,116.84013
461252474880,48.98256,8.39037,116.82948
461356096768,48.98257,8.39037,116.81860
461459855360,48.98257,8.39038,116.80505
461563453952,48.98258,8.39038,116.79106
461667320064,48.98258,8.39039,116.78600
461771134720,48.98259,8.39039,116.77933
461874893568,48.98259,8.39040,116.77450
461978536704,48.98260,8.39041,116.76418
462082384640,48.98260,8.39041,116.75637
462186058240,48.98261,8.39042,116.75024
462289890816,48.98262,8.39042,116.74506
462393714688,48.98262,8.39043,116.72749
462497511168,48.98263,8.39043,116.71332
462601225216,48.98264,8.39044,116.70042
462704967680,48.98264,8.39044,116.69983
462808588800,48.98265,8.39045,116.69808
462912348416,48.98266,8.39046,116.69278
463015940608,48.98266,8.39046,116.68868
463119708928,48.98267,8.39047,116.68952
463223320320,48.98268,8.39047,116.70078
463326952960,48.98269,8.39048,116.71347
463430656512,48.98269,8.39049,116.72377
463534150912,48.98270,8.39049,116.73428
463637761536,48.98271,8.39050,116.73963
463741377024,48.98272,8.39051,116.74660
463845116416,48.98272,8.39051,116.75488
463948730112,48.98273,8.39052,116.76241
464052348160,48.98274,8.39052,116.76643
464155987712,48.98275,8.39053,116.76529
464259703552,48.98276,8.39054,116.75925
464363320576,48.98277,8.39054,116.74866
464467058176,48.98278,8.39055,116.74701
464570675712,48.98278,8.39056,116.75401
464674290432,48.98279,8.39056,116.76498
464778030080,48.98280,8.39057,116.76587
464881648640,48.98281,8.39058,116.75948
464985280256,48.98282,8.39058,116.76071
465088902400,48.98283,8.39059,116.76615
465192619264,48.98284,8.39060,116.77885
465296236032,48.98285,8.39060,116.78715
465399849984,48.98285,8.39061,116.79188
465503692032,48.98286,8.39062,116.79428
465607213312,48.98287,8.39062,116.79518
465710839296,48.98288,8.39063,116.79199
465814430720,48.98289,8.39064,116.78529
465918048000,48.98290,8.39064,116.78204
466021663232,48.98291,8.39065,116.78670
466125303808,48.98292,8.39066,116.79132
466229032960,48.98293,8.39066,116.79540
466332634624,48.98294,8.39067,116.79259
466436124416,48.98294,8.39068,116.79002
466539742720,48.98295,8.39069,116.79562
466643354880,48.98296,8.39069,116.80436
466746977792,48.98297,8.39070,116.80949
466850586368,48.98298,8.39071,116.81106
466954205184,48.98299,8.39071,116.81140
467057828096,48.98300,8.39072,116.81418
467161434880,48.98301,8.39073,116.81467
467265048320,48.98302,8.39074,116.81090
467368670208,48.98303,8.39074,116.79868
467472278272,48.98304,8.39075,116.79153
467576021504,48.98305,8.39076,116.79469
467679634432,48.98306,8.39077,116.80998
467783234816,48.98307,8.39077,116.82411
467886993152,48.98308,8.39078,116.83776
467990611712,48.98309,8.39079,116.84540
468094227712,48.98310,8.39080,116.84947
468197961728,48.98310,8.39080,116.85210
468301585152,48.98311,8.39081,116.86343
468405198080,48.98312,8.39082,116.86958
468508812800,48.98313,8.39083,116.87259
468612424448,48.98314,8.39083,116.89122
468715919104,48.98315,8.39084,116.91680
468819580160,48.98316,8.39085,116.94169
468923180544,48.98317,8.39086,116.96407
469026827776,48.98318,8.39086,116.99113
469130373888,48.98319,8.39087,117.01663
469234119424,48.98320,8.39088,117.03497
469337733376,48.98321,8.39089,117.04140
469441476608,48.98322,8.39089,117.04415
469545088000,48.98323,8.39090,117.04360
469648833536,48.98324,8.39091,117.03900
469752450560,48.98325,8.39091,117.03781
469856184320,48.98325,8.39092,117.04420
469959800576,48.98326,8.39093,117.05038
470063444992,48.98327,8.39094,117.05571
470167039744,48.98328,8.39094,117.04971
470270647552,48.98329,8.39095,117.03810
470374267136,48.98330,8.39096,117.01780
470477880576,48.98331,8.39096,117.00826
470581620736,48.98332,8.39097,117.00613
470685236480,48.98333,8.39098,117.00888
470788852224,48.98334,8.39099,117.01235
470892467968,48.98335,8.39099,117.01804

